High-Cardinality Geometrical Constellation Shaping for the Nonlinear Fibre Channel

This paper presents design methods for highly efficient optimisation of geometrically shaped constellations to maximise data throughput in optical communications. It describes methods to analytically calculate the information-theoretical loss and the gradient of this loss as a function of the input constellation shape. The gradients of the \ac{MI} and \ac{GMI} are critical to the optimisation of geometrically-shaped constellations. It presents the analytical derivative of the achievable information rate metrics with respect to the input constellation. The proposed method allows for improved design of higher cardinality and higher-dimensional constellations for optimising both linear and nonlinear fibre transmission throughput. Near-capacity achieving constellations with up to 8192 points for both 2 and 4 dimensions, with generalised mutual information (GMI) within 0.06 bit/2Dsymbol of additive white Gaussian noise channel (AWGN) capacity, are presented. Additionally, a design algorithm reducing the design computation time from days to minutes is introduced, allowing the presentation of optimised constellations for both linear AWGN and nonlinear fibre channels for a wide range of signal-to-noise ratios.

==> data/1440km/1440R45op15dB_64_res_res.txt <==
Plaunch	SNR	GMI	preBER	postBER	Rstar
-2.5	15.0479760275714	9.4742915471645	0.0630213419596354	0.051550569058642	6.78770397703672
-2	15.3082006400447	9.62634379075507	0.058495839436849	0.0429092881944444	7.14743294155026
-1.5	15.5189348955889	9.7406320243443	0.05596923828125	0.0339520736882716	7.5471397493946
-1	15.6478454369891	9.82261230819653	0.0533968607584635	0.0179081114969136	8.35652797306785
-0.5	15.6626885179389	9.83073810472394	0.0528704325358073	0.0152069733796296  8.50936180949891
0	15.5417604378407	9.7747182805699	0.0544611612955729	0.029611612654321	7.75257254770052
0.5	15.3355414881893	9.67145638654815	0.057226816813151	0.0394013213734568	7.30041115472365
1	14.9581956179849	9.46195100811629	0.0623461405436198	0.0511450424382716	6.80408404119495
1.5	14.5021963636074	9.2015693188339	0.068915049235026	0.0619787519290124	6.38159756330353


==> data/1440km/1440gs4_4096_res.txt <==
Plaunch	SNR	GMI	preBER	postBER	Rstar
-2.5	15.0814921774995	9.54832372686182	0.0594558715820312	0.0465527777777778	6.99293882231753
-2	15.3412727418482	9.70451177694068	0.0553385416666667	0.0365109857253086	7.42982545136186
-1.5	15.5700664820359	9.8516291996558	0.0516980489095052	0.0119622588734568	8.70203845410032
-1	15.7041093017564	9.9277178091665	0.0493596394856771	0.000383323688271605	9.55292821519363
-0.5	15.7191527838862	9.93754854687477	0.0493291219075521	7.95814043209876e-05	9.58849455596874
0	15.5963453471451	9.86861810372823	0.0506401062011719	0.00754324845679012	8.98535161458658
0.5	15.3977177607049	9.75480274680779	0.053857167561849	0.0315342399691358	7.66052557974944
1	15.0648313362293	9.54631152717638	0.0589103698730469	0.045887075617284	7.02084771248801
1.5	14.581522797278	9.24162180187151	0.0669136047363281	0.0596273533950617	6.47074683023855


==> data/1440km/1440nolin64_res.txt <==
Plaunch	SNR	GMI	preBER	postBER	Rstar
-2.5	15.0793140486696	9.4538902164578	0.0611228942871094	0.0506012635030864	6.82612212947963
-2	15.3567306537292	9.62322942475126	0.0569190979003906	0.0415547839506173	7.20599080216502
-1.5	15.5768183523073	9.75136015553452	0.0534578959147135	0.0312058352623457	7.67612662046784
-1	15.7258799971024	9.84217919251362	0.0511601765950521	0.0127737654320988	8.65280625842392
-0.5	15.776379561983	9.85669188849296	0.0506261189778646	0.00845551697530864	8.92444047279453
0	15.6622386900854	9.79886760403659	0.05206298828125	0.0245326967592592	8.00462837901823
0.5	15.467083350455	9.68486584512096	0.0547955830891927	0.0369835648148148	7.40844726586242
1	15.1206822438479	9.47112516289916	0.0601069132486979	0.0492070891203704	6.8830163207341
1.5	14.6726684293083	9.19186983506832	0.067468007405599	0.0609965856481482	6.41867179737407


==> data/1440km/1440square64_res.txt <==
Plaunch	SNR	GMI	preBER	postBER	Rstar
-2.5	15.1090702546444	9.27555641696303	0.0661544799804688	0.0584803047839506	6.51472778225252
-2	15.3865199710973	9.44360666145699	0.061974843343099	0.0514079089506173	6.79346098645362
-1.5	15.6082715395387	9.57716757111744	0.0581868489583333	0.044616869212963	7.07449043581555
-1	15.7617871291409	9.67118156945301	0.0555508931477865	0.0386056520061728	7.33572269009613
-0.5	15.7651263226395	9.66813177790869	0.0556907653808594	0.0385848186728395	7.33665041995831
0	15.6941662066868	9.62881675274966	0.0567131042480469	0.0413406346450617	7.21530679952998
0.5	15.5036260797872	9.51249281673928	0.0596504211425781	0.0476961033950617	6.94532771733236
1	15.1797605402406	9.31393341098654	0.0648040771484375	0.0566062982253086	6.58729717123426
1.5	14.7492531673273	9.05229078422194	0.071905771891276	0.0666559606481481	6.20814170802943


==> data/OS128/bin_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2475093304556	6.28145292261064	0.0406123570033482	0
5280	10.1862061516162	6.2620200503636	0.04168701171875	0
5360	10.1225496178602	6.24257879086347	0.0428292410714286	0
5440	10.0591791893548	6.2222948053198	0.0441959926060268	0
5520	9.99841884241127	6.20226263473826	0.0456107003348214	0
5600	9.94070480552249	6.1837768849936	0.0467703683035714	8.64197530864197e-06
5680	9.88123041081514	6.16326457744781	0.0478515625	0.000424942129629629
5760	9.82389052589543	6.14355088781105	0.0490003313337054	0.00590827546296297
5840	9.76599000249356	6.12423467626338	0.0502646309988839	0.0176526427469136
5920	9.70963099668316	6.1049244104433	0.0516575404575893	0.0269118730709876
6000	9.65153194428503	6.08544337230166	0.0527082170758929	0.0319712770061728


==> data/OS128/nonbin_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2418269182855	6.27430309119205	0.0409022739955357	0
5280	10.1765237812196	6.25324382692207	0.0419420514787946	0
5360	10.1113377661988	6.23235396990043	0.0433436802455357	0
5440	10.0430037722166	6.21074815568991	0.0446297781808036	0
5520	9.97902551424237	6.18930681187624	0.0460597446986607	0
5600	9.92168650299445	6.17098464445408	0.0472172328404018	8.48668981481482e-05
5680	9.86247472188006	6.15067112974508	0.0487758091517857	0.00251209490740741
5760	9.80427976702412	6.13069714790707	0.0498221261160714	0.0134015528549383
5840	9.74717423464105	6.11136832555237	0.0509861537388393	0.0243894483024691
5920	9.69082405593725	6.09198364384302	0.0521523611886161	0.0303690200617284
6000	9.63333315876063	6.07143955921844	0.0533272879464286	0.0348111979166666


==> data/OS128/os_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2098597989575	6.24919861863356	0.0429251534598214	0
5280	10.1449640054911	6.22991696905997	0.0440848214285714	0
5360	10.081581909005	6.2110381045259	0.0452096121651786	0
5440	10.0188585657333	6.1921349888203	0.0461447579520089	0
5520	9.95559566471093	6.17308789657383	0.0474286760602679	2.86265432098765e-05
5600	9.89299680723982	6.15215611160521	0.0487692696707589	0.00193335262345679
5680	9.83118510613421	6.13231223580014	0.0500684465680804	0.0125024691358025
5760	9.77148950036836	6.11247263479859	0.0513916015625	0.0242048128858025
5840	9.71062831528877	6.09143116550684	0.0524400983537946	0.030821875
5920	9.65000872826458	6.07126991802357	0.0538482666015625	0.0349791184413581
6000	9.59068440360504	6.04981120233108	0.0551343645368304	0.0389030671296296


==> data/R45op15dB_64_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6070796012711	5.99827264989552	6.61214192708333e-05	0
160	25.4232924461817	5.97519708185941	0.00101725260416667	0
240	23.5910560469704	5.93573151912357	0.002777099609375	0
320	22.2956424223127	5.88736269222515	0.00497563680013021	0
400	21.2924092037546	5.82944224606878	0.00759251912434896	0
480	20.4824086956482	5.76761005411173	0.0105628967285156	0
560	19.798186400539	5.69788541912923	0.0139147440592448	0
640	19.2021653947979	5.6264405007869	0.0172805786132812	0
720	18.6814961671499	5.55342098302688	0.0206438700358073	0
800	18.2171434530716	5.47870082041959	0.0244293212890625	0
880	17.7915292505093	5.40232764256574	0.0279973347981771	0
960	17.4139052293484	5.32825902357876	0.0319137573242188	0
1040	17.0765552109999	5.25767140160784	0.0354270935058594	0
1120	16.7475339303409	5.18387204820065	0.0391209920247396	0
1200	16.4516333480157	5.11395961405833	0.0428085327148438	0
1280	16.171486529818	5.04574431064795	0.0460802714029948	0
1360	15.9123406205023	4.98024208424373	0.0494346618652344	0
1440	15.6626885179389	4.91536905236197	0.0528704325358073	0.0152069733796296
1520	15.4187189582335	4.85002229445464	0.0564041137695312	0.0373465663580248
1600	15.2014509690671	4.79004176232721	0.0597038269042969	0.0454979841820987
1680	14.9824869927251	4.72795290970935	0.0631052652994792	0.0520616126543209
1760	14.7827906144873	4.67041803773174	0.0661671956380208	0.0572172839506174
1840	14.5864473013895	4.61272881657406	0.069311777750651	0.0620245081018519
1920	14.3997706130596	4.55789445106161	0.072265625	0.0662550347222222
2000	14.216374478764	4.50247954394055	0.075506846110026	0.0705059895833332


==> data/R45square64_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.7937887760224	5.99999999999897	0	0
160	25.5972625313607	5.99986204766791	5.08626302083333e-06	0
240	23.761273383938	5.99334065218584	0.000258127848307292	0
320	22.4541455406528	5.97051276463047	0.00121688842773438	0
400	21.4496506778399	5.92407544641812	0.00316238403320312	0
480	20.6277220312245	5.85768368212481	0.00590387980143229	0
560	19.9407970142754	5.77929474381903	0.00941721598307292	0
640	19.3516606405823	5.69168475684528	0.013329823811849	0
720	18.8222853379139	5.59926953362272	0.017615000406901	0
800	18.3608789584392	5.50804839711467	0.0216827392578125	0
880	17.9351099058446	5.41404784866364	0.026190439860026	0
960	17.5498343157199	5.32223193764118	0.0306104024251302	0
1040	17.1993377794191	5.23385763828262	0.0350430806477865	0
1120	16.8763612121925	5.14894091313414	0.0393994649251302	0
1200	16.5726825611218	5.06586089522408	0.043725331624349	0
1280	16.286697008194	4.98613852025947	0.047644297281901	2.69483024691358e-05
1360	16.0218212675352	4.91016911342512	0.0516306559244792	0.021481819058642
1440	15.7737970869619	4.83711508835494	0.0554631551106771	0.0381389274691357
1520	15.5411746277432	4.76885805573375	0.0591913859049479	0.0466024691358026
1600	15.3177720404209	4.70190247431865	0.0627187093098958	0.0531155381944445
1680	15.1042828988703	4.63643190591011	0.0664456685384115	0.0586197530864198
1760	14.9017895480916	4.57449150030964	0.0696729024251302	0.063493537808642
1840	14.7084418913949	4.51458522801021	0.0728874206542969	0.0678254436728397
1920	14.5259107563873	4.45786199186402	0.0759976704915365	0.0717364679783949
2000	14.3483186693491	4.40165784906234	0.0791524251302083	0.0756891589506173


==> data/awgn_opt.txt <==
SNR	C	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048	QAM4096	QAM8192	QAM16384
0	1	0.971839261710282	0.971839261710281	0.971839261710283	0.971839261710286	0.971839261710258	0.97183926171035	0.97183926170986	0.971839261710429	0.971839261710329	0.971839261718145	0.971839261710613	0.971839261710358
1	1.17563663469239	1.12517449318234	1.12517449318234	1.12517449318234	1.12517449318235	1.1251744931823	1.12517449318234	1.12517449318236	1.1251744931831	1.12517449318501	1.12517449318356	1.12517449318179	1.12517449318321
2	1.37010466975099	1.28673476567678	1.29379610826386	1.29379610822836	1.2937961083158	1.29379610829594	1.29379610835728	1.29379608681465	1.29379608652441	1.29379608655289	1.29379608655091	1.2937960865533	1.2937961063142
3	1.58268235491156	1.46810369144767	1.49871955717657	1.49871955656818	1.49871955722842	1.49871955724797	1.49871955729019	1.49871955731496	1.4987195516032	1.49871955683938	1.49871955727826	1.49871954331704	1.49871955654439
4	1.81224619130063	1.66492376355793	1.7268089832093	1.72680898295262	1.72680898323337	1.72680898322354	1.72680898325329	1.72680898328979	1.72680897958541	1.72680898279594	1.72680898206563	1.72680897390561	1.72680898317216
5	2.0573732086068	1.86609783393537	1.96983995787878	1.96983995762637	1.96983995793562	1.96983995793153	1.96983995791697	1.96983995793532	1.96983995177534	1.96983995736066	1.96983995658637	1.96983994886384	1.96983995796631
6	2.31645617962626	2.06528978591165	2.22084987409158	2.22084987403877	2.22084987413977	2.22084987417781	2.22084987419715	2.2208498742064	2.22084987172467	2.22084987325245	2.22084987116786	2.22084986819516	2.22084987204988
7	2.58781437356203	2.25300859414825	2.47298524296609	2.47718942389641	2.47718942436228	2.47718942369422	2.47845344654371	2.48081644985009	2.48202695920536	2.48209182917411	2.48209182662471	2.48209183046372	2.48209186671704
8	2.86978721917029	2.42685314523779	2.7200212680956	2.74187941571153	2.74858722014769	2.75238739019536	2.75519198490718	2.75625916365355	2.7565432735769	2.75655612199409	2.75655801518643	2.75656043976313	2.75656030696268
9	3.16080442391302	2.58481447883909	2.95754644174199	3.01577180557809	3.03887256348398	3.03939055105879	3.04148721623809	3.04306368773742	3.04358119809205	3.04376175462291	3.04377933507322	3.04377932309474	3.04377931427237
10	3.4594316186373	2.7213742134338	3.17870219532601	3.29881568041949	3.33998362193674	3.3406643780434	3.34302626754756	3.34542936018184	3.3463418215057	3.34664113102815	3.34672159513632	3.34672158897959	3.34672157124777
11	3.76439436704286	2.82948754426545	3.39526397409512	3.58173698252576	3.64564103780534	3.64762979876913	3.65216659927804	3.65514561917463	3.65609991629493	3.65693122888875	3.65700437870497	3.65705066758036	3.65705065851398
12	4.07458523490543	2.90586588510401	3.58850217990975	3.85271779221177	3.94903844550818	3.95598581559812	3.96402484411652	3.96667293272082	3.96997928058732	3.97041799716112	3.970695549735	3.97084970578383	3.97084970773221
13	4.38905896736305	2.95715944779116	3.73990166830066	4.10649837169682	4.24450446070836	4.26792335423618	4.28330696313412	4.28539692203071	4.28700635472407	4.28844585301519	4.28885759353344	4.28885758859896	4.28881250113803
14	4.70702026272884	2.98423027886197	3.84963988326585	4.32080184224316	4.52754346878371	4.57752266958366	4.59880954689241	4.60565162786922	4.60946272270142	4.60999083386827	4.61049810673921	4.61049810440228	4.61032690313237
15	5.02780767335052	2.99430780473675	3.9288375474376	4.54219661089345	4.79915276547031	4.88209996374355	4.91163645270268	4.92484458077148	4.93105822750864	4.93173226332454	4.9326732850792	4.93373566834255	4.93631891070127
16	5.3508761542486	2.99870631411166	3.9740978912648	4.70938465913128	5.05652026786083	5.18394770568084	5.2298960765579	5.24799279049889	5.25420099996362	5.25786777212448	5.2608553010483	5.26177797333517	5.26173876239729
17	5.67577990180488	2.99986732479518	3.98993299961439	4.83600691797332	5.30390463831438	5.4815986643977	5.5504906741097	5.57523408749168	5.58529616552312	5.59014202810943	5.59359679917299	5.59471424839889	5.59432596082318
18	6.00215644400198	2.99996273223531	3.99719584561125	4.92119174640724	5.5236838717134	5.76466512638285	5.8678906050346	5.90098477539075	5.91507386394501	5.92416217761497	5.92719717232131	5.93008736815085	5.92986274726204
19	6.32971245944191	2.99999930293324	3.99974264446249	4.97033563345612	5.70082594290176	6.0303247652282	6.17741955504387	6.219376738138	6.24335351555303	6.25651040788568	6.26062784872451	6.26427143761813	6.26420274874242
20	6.65821148275179	2.9999999995785	3.99993538516551	4.98927605456099	5.82754977134053	6.27528057252819	6.47467758376191	6.53782131952605	6.57118444164725	6.58830418401443	6.59604932858189	6.59811362780552	6.59807931413478
21	6.98746345895592	2.99999999999993	3.99999656683249	4.99697327723235	5.91543917637199	6.49384483770889	6.75477205643774	6.84300478917942	6.89257474611891	6.91475660020424	6.92489221433143	6.92780947527446	6.92777222937958
22	7.31731600193655	3	3.99999999683128	4.9996937097385	5.96471874303458	6.68535653981028	7.02319328307551	7.15093526257403	7.20777764938294	7.23583147379669	7.24850207197699	7.25315046894869	7.25310922573242
23	7.64764716249041	3	3.99999999999981	4.99992827046153	5.98864277538075	6.81978463015229	7.27802047528695	7.43622398195793	7.52843514754398	7.56220284473869	7.57484760541394	7.58454556667419	7.58691386171253
24	7.97835949780125	3	4	4.99999593469498	5.99684914396127	6.91242958760335	7.50150630479284	7.72167826545497	7.84713332058298	7.88604894981087	7.90543236241388	7.91758200679671	7.92089343693367
25	8.30937524121281	3	4	4.99999999602352	5.99953033252133	6.96575574138223	7.68574934157728	8.00667881178113	8.15879504172566	8.20748684144813	8.23671419070075	8.25159946593917	8.25695511317996
26	8.64063238901739	3	4	4.99999999999974	5.99992268948538	6.98819565727833	7.81900810516719	8.26408853725381	8.45894512792231	8.52672118525088	8.56477159690152	8.583855657631	8.59128712006962
27	8.97208154332096	3	4	5	5.9999918021269	6.99696397136762	7.91136183115234	8.49479374626344	8.74422936813178	8.83571746569255	8.88760634653253	8.91131562402298	8.91129816746351
28	9.30368337320288	3	4	5	5.99999995931748	6.99958142008032	7.96554463790707	8.68226444039151	9.01321708706808	9.14027495290154	9.2061612172542	9.23619697980068	9.24810136259673
29	9.63540657832163	3	4	5	5.99999999999111	6.99993029470242	7.98878308426622	8.81845409894374	9.26093260121074	9.43888580678924	9.52274481410329	9.55936015621491	9.55939149661896
30	9.96722625883599	3	4	4.99999999999999	6	6.99999387126464	7.99704171283687	8.91214249958175	9.48109438788426	9.72460964808336	9.83953703068698	9.88259805356401	9.88255995300086


==> data/awgn_opt_4d.txt <==
SNR	C	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048	QAM4096	QAM8192	QAM16384
0	1	1.94367852342056	1.94367852342056	1.94367852342058	1.94367852342055	1.94367852342055	1.9436785234205	1.94367852342072	1.94367852317484	1.9436785232547	1.9436785049177
1	1.17563663469239	2.25034898636468	2.25034898636468	2.25034898636468	2.25034898636468	2.25034898636468	2.2503489863646	2.2503489863645	2.25034898636498	2.2503489841437	2.25034851424414
2	1.37010466975099	2.5712144527397	2.58645620213451	2.59151890004527	2.59583070007675	2.59583160425024	2.59582534713547	2.59582536630792	2.59517940841025	2.59582535887323	2.59583117768003
3	1.58268235491156	2.91788608618481	2.96668529964666	2.99909521012833	3.00895795107346	3.00895793571048	3.00895794624389	3.00895793883961	3.00894668368733	3.00895479353059	3.00895773479616
4	1.81224619130063	3.27269173139688	3.37842762706641	3.4458002864478	3.46336069644091	3.46336069137396	3.46335882183482	3.46335894093872	3.46335868469276	3.46335872869911	3.46336050419131
5	2.0573732086068	3.61975093227462	3.80492915675117	3.91478369377093	3.94494907977806	3.94494804353094	3.94494671067184	3.94494804204827	3.94494775682232	3.94494900130083	3.94494902699282
6	2.31645617962626	3.94038386369808	4.23169883052104	4.39225866937412	4.4446550933046	4.44636625700567	4.44681992244013	4.44684373564608	4.44684423072208	4.44684478651891	4.44684580060866
7	2.58781437356203	4.22332027514221	4.64242473584843	4.86286199802227	4.95321142358974	4.97100754392087	4.9746698980558	4.97422766375185	4.97500345353565	4.97572144325818	4.97572420015652
8	2.86978721917029	4.46562823248039	5.01878307341388	5.31215108352967	5.45664283100793	5.50580449156342	5.52375543559197	5.52748293611617	5.5291287932461	5.53101121925512	5.53101363772707
9	3.16080442391302	4.66348218039244	5.34012785044955	5.73489074898754	5.95208564903133	6.05561550826098	6.08623144247876	6.10788018036713	6.1094858358432	6.11570971051302	6.1157226837461
10	3.4594316186373	4.81278664926987	5.59231832510672	6.11039093045703	6.41761810174591	6.59051789168609	6.65346846681631	6.7000291914071	6.70210262630228	6.71586270818455	6.71586430356609
11	3.76439436704286	4.91020309171234	5.7768016593197	6.42579155682559	6.87081804425417	7.10864448305817	7.21486972994034	7.28860559233984	7.31762531824629	7.32554830990013	7.32728076824624
12	4.07458523490543	4.96503186157516	5.89578498381505	6.65768429385468	7.25094303841646	7.58540702659466	7.74846998426903	7.86632381427387	7.92547062351925	7.94383261840842	7.94905005918507
13	4.38905896736305	4.98727962993422	5.95991650095929	6.82556016893011	7.54929147936787	7.96999140989888	8.25388837896994	8.4207037410661	8.52609156087335	8.55170575207868	8.57633474524795
14	4.70702026272884	4.99658177690284	5.98898242420347	6.92914517207335	7.74438511466864	8.34317223593865	8.71839376763674	8.96360027915595	9.1099977265798	9.16971475311308	9.20417700669999
15	5.02780767335052	4.99963840958044	5.99807200457101	6.97418769109105	7.88411944027203	8.62284917947056	9.12344715732874	9.45355540233543	9.67187918041431	9.76572281054383	9.8261438228911
16	5.3508761542486	4.99992734623369	5.99978069696928	6.99150236331402	7.95517061693714	8.80700796620155	9.46448862437831	9.89650143631925	10.1980075048135	10.3267707535415	10.3268219602692
17	5.67577990180488	4.99999527014809	5.99995261461891	6.9986668007014	7.98559093199089	8.92261316623164	9.71098534275997	10.2770428212557	10.6808613844794	10.8714397884252	11.0070011390198
18	6.00215644400198	4.99999999530137	5.99999904573656	6.99982698660878	7.99669656445101	8.97392603302754	9.86376731956887	10.5750946342411	11.1020687016241	11.3780448188566	11.5767065159552
19	6.32971245944191	4.99999999999945	5.99999999852221	6.99998323841961	7.99950347078079	8.99290282790025	9.95061153704307	10.7846085310822	11.4482080215158	11.8479077333213	12.093227549651
20	6.65821148275179	4.99999999999979	5.99999999998575	6.99999983118694	7.99994399701039	8.9987318339238	9.98501785859976	10.9101913188605	11.6896600669602	12.231018395731	12.583239130149
21	6.98746345895592	4.99999999999995	5.99999999999966	6.99999999991495	7.9999975029272	8.99984981184389	9.99667468377962	10.9715175049571	11.8572399720531	12.5446982332293	12.9921929479637
22	7.31731600193655	4.99999999999994	5.99999999999984	6.99999999999794	7.99999999677831	8.99998677760476	9.99957239487142	10.993088203208	11.9490556674012	12.7698496270643	12.7699928785014
23	7.64764716249041	5	6	6.99999999999965	7.9999999999523	8.99999984296339	9.9999412364348	10.9989938303384	11.9847383404358	12.9046048891313	12.9047350620028
24	7.97835949780125	5	6	6.99999999999989	7.99999999999859	8.99999999969519	9.99999768812944	10.9998923138625	11.997169302734	12.969134287374	13.8275579258059
25	8.30937524121281	5	6	6.99999999999991	7.99999999999859	8.99999999999922	9.99999998486968	10.999991172506	11.9993633450924	12.9916791061028	13.936178618479
26	8.64063238901739	5	6	6.99999999999995	7.99999999999978	8.99999999999976	9.99999999998724	10.9999997672104	11.9999102222579	12.9982568114445	13.9812574443958
27	8.97208154332096	5	6	6.99999999999997	7.99999999999904	8.99999999999985	9.99999999999611	10.9999999995786	11.9999981949646	12.9995130732586	13.9915987073537
28	9.30368337320288	5	6	7	8	8.99999999999992	9.9999999999995	10.9999999999987	11.9999999741887	12.9999642203893	13.9990285292313
29	9.63540657832163	5	6	7	8	8.99999999999995	9.99999999999578	10.9999999999993	11.999999999884	12.9999931226502	13.9997635667858
30	9.96722625883599	5	6	7	8	8.99999999999996	9.99999999999994	10.9999999999996	11.9999999999948	12.9999970662792	13.9999293872241

==> data/awgn_opt_prev.txt <==
SNR	C	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048	QAM4096 QAM8192
0	1	0.97186474	0.97186772	0.97187071	0.97187369	0.97187667	0.97187966	0.97188264	0.97188563	0.97188861	0.97189159	0.97189458
1	1.1756366	1.1252015	1.1252045	1.1252075	1.1252105	1.1252135	1.1252164	1.1252194	1.1252224	1.1252254	1.1252284	1.1252314
2	1.3701047	1.2867635	1.2938294	1.2938324	1.2938354	1.2938383	1.2938413	1.2938443	1.2938473	1.2938503	1.2938533	1.2938562
3	1.5826824	1.468134	1.4987563	1.4987593	1.4987623	1.4987652	1.4987682	1.4987712	1.4987742	1.4987772	1.4987802	1.4987831
4	1.8122462	1.6649555	1.7268483	1.7268513	1.7268543	1.7268573	1.7268603	1.7268633	1.7268662	1.7268692	1.7268722	1.7268752
5	2.0573732	1.866131	1.9698812	1.9698842	1.9698872	1.9698901	1.9698931	1.9698961	1.9698991	1.9699021	1.9699051	1.969908
6	2.3164562	2.0653244	2.2208924	2.2208954	2.2208983	2.2209013	2.2209043	2.2209073	2.2209103	2.2209133	2.2209162	2.2209192
7	2.5878144	2.2530442	2.4730286	2.4772344	2.4772374	2.4772404	2.4785147	2.4808842	2.4820999	2.4821678	2.4821707	2.4772583
8	2.8697872	2.4268884	2.7200649	2.7419245	2.7486377	2.7524436	2.755254	2.7561106	2.7565047	2.7566296	2.7566326	2.75664
9	3.1608044	2.5848494	2.9575903	3.0158176	3.038926	3.0394459	3.0415477	3.0424155	3.0436501	3.0438341	3.0438371	3.0438562
10	3.4594316	2.7214086	3.1787461	3.2988616	3.3400346	3.3407192	3.343086	3.344796	3.3464101	3.3464873	3.3467961	3.3442698
11	3.7643944	2.8295206	3.3953063	3.5817834	3.6456919	3.6476848	3.6522263	3.6546891	3.6561674	3.6561704	3.6561734	3.6527174
12	4.0745852	2.9058968	3.5885444	3.8527652	3.9490894	3.9560404	3.9654074	3.9712346	3.9719067	3.9719097	3.9719127	3.9671694
13	4.389059	2.9571872	3.7399432	4.1065465	4.2445555	4.2679777	4.2837713	4.2915101	4.2925794	4.2929995	4.2930025	4.2915974
14	4.7070203	2.9842524	3.8496794	4.3360343	4.5275944	4.5775769	4.6004266	4.6097176	4.6141483	4.6158706	4.6171501	4.6171531
15	5.0278077	2.9943215	3.9288734	4.5369187	4.7992031	4.8822069	4.9145448	4.9266027	4.9329715	4.9356911	4.9386521	4.9386551
16	5.3508762	2.9987134	3.9741279	4.7094324	5.0565704	5.1817758	5.2346041	5.2462546	5.2602359	5.2644617	5.2659669	5.2670068
17	5.6757799	2.9998719	3.9899542	4.836053	5.3039552	5.4635729	5.5447724	5.5729074	5.5823003	5.5897811	5.5920479	5.5915342
18	6.0021564	2.9999699	3.9972067	4.921234	5.523734	5.7424761	5.8496514	5.8947672	5.9062892	5.91259	5.9175213	5.9175243
19	6.3297125	2.9999993	3.999748	4.970132	5.7008755	6.0190466	6.154346	6.2139872	6.2342004	6.244565	6.2484767	6.2490434
20	6.6582115	3	3.999938	4.9893034	5.8275976	6.2746088	6.4583914	6.529908	6.5626797	6.5763313	6.5834317	6.5863465
21	6.9874635	3	3.9999967	4.9969919	5.9154846	6.5005318	6.7520164	6.8351945	6.8909554	6.9093844	6.9191965	6.9232452
22	7.317316	3	4	4.9997007	5.967077	6.6875896	7.027104	7.1459858	7.2165124	7.2404527	7.2551523	7.2606047
23	7.6476472	3	4	4.9999405	5.9886803	6.8229088	7.2813996	7.4447348	7.5343632	7.5637563	7.5857947	7.5926051
24	7.9783595	3	4	4.9999962	5.996881	6.9134521	7.5042304	7.7290922	7.8440138	7.8837832	7.9093424	7.9194849
25	8.3093752	3	4	5	5.9995992	6.9662506	7.6881173	8.005988	8.1464052	8.1995282	8.231532	8.2438635
26	8.6406324	3	4	5	5.9999468	6.9885077	7.8229136	8.2659426	8.4484281	8.5189039	8.5558354	8.5759387
27	8.9720815	3	4	5	5.9999975	6.9970522	7.9139554	8.4952483	8.7385099	8.8325528	8.8860909	8.9065819
28	9.3036834	3	4	5	6	6.9996347	7.9665824	8.6827522	9.0128989	9.1386405	9.2135781	9.2357099
29	9.6354066	3	4	5	6	6.9999537	7.9887672	8.8191798	9.2680988	9.4313384	9.5313008	9.5624826
30	9.9672263	3	4	5	6	6.9999986	7.9972293	8.9123718	9.4948078	9.7210196	9.8413258	9.8820932



==> data/dvbsapsk.txt <==
SNR	MI16	MI32	MI64	MI128	MI256	GMI16	GMI32	GMI64	GMI128	GMI256
0	0.991063693656101	0.994966099939322	0.998342558212241	0.99435231478299	0.999363927547141	0.874045699553352	0.842200750328153	0.820899561553998	0.802830553438857	0.794619028265956
0.5	1.07385765153818	1.07896956437722	1.08332403699174	1.07816449937254	1.08462562486462	0.955294773209896	0.920799410026249	0.899187683210589	0.875324918771435	0.870064550150794
1	1.16080768803926	1.16742512498763	1.17297269949874	1.16638462108921	1.17461210891722	1.04157321396663	1.00419747012993	0.98280583368026	0.952139583977952	0.950541259038348
1.5	1.25178309960702	1.26024793879647	1.26722996789342	1.25892437709329	1.26927141422995	1.13284318402998	1.09230202672867	1.07181984102062	1.03324827544694	1.03609098471781
2	1.34662409705773	1.35732501487677	1.36600744520535	1.35567004121023	1.36852154788764	1.22901787237467	1.18496351533927	1.16626621152	1.11860774247814	1.12672652276843
2.5	1.44514406666624	1.45851802067009	1.46918896099939	1.45648653213468	1.47225250465139	1.32993599599479	1.28197701853152	1.26615259937895	1.2081651713245	1.22243049498051
3	1.54713032077572	1.56366638000546	1.576633120226	1.5612217617328	1.58032890044621	1.43536144782504	1.38309677126885	1.37145762009368	1.30186749560448	1.32315383063795
3.5	1.65234301984483	1.67259048024749	1.68817618778018	1.66971090310198	1.69259308907355	1.54502530998	1.48806315230654	1.48212722820494	1.39967052643658	1.42881454899773
4	1.7605128462727	1.7850948395983	1.80363515203926	1.78178025209224	1.80886861449626	1.65867349643151	1.59663262702492	1.5980656502881	1.50154447543657	1.53929771226672
4.5	1.87133912857594	1.90097108340894	1.92281084880993	1.89725043458317	1.92896384969096	1.77603617815666	1.70859824311925	1.71912333806018	1.60747386496589	1.65445712464555
5	1.98449076048553	2.02000052042704	2.04549106885859	2.01593882160933	2.05267568015696	1.89666196953233	1.82379563197591	1.84509058685581	1.71745374022962	1.77411911951657
5.5	2.09961104695994	2.14195609656924	2.17145357950448	2.13766113746398	2.17979310180937	2.01972691082646	1.94210142823372	1.97570606524469	1.83148661096073	1.89808840374226
6	2.2163244043104	2.26660364031979	2.30046893287235	2.2622323676932	2.31010061443682	2.14411131252151	2.06343203325387	2.11067955821618	1.94958218899355	2.02615501002474
6.5	2.33424062844536	2.39370237700038	2.43230280267398	2.38946717785708	2.44338130153165	2.26882033871188	2.18773498699906	2.24971429394489	2.07175724320521	2.15810143463728
7	2.45295373165445	2.52300419795754	2.56671740843156	2.51918011484111	2.57941950250666	2.39338210102729	2.31496804468135	2.39250860476705	2.19803300793128	2.29371192094233
7.5	2.57203292707901	2.65425029548866	2.70347141574178	2.65118584925741	2.71800301543962	2.51778803381329	2.44509396747218	2.53872718301578	2.32843172524783	2.43278686799299
8	2.69099739880182	2.78716385497975	2.84231766450211	2.7852995903864	2.85892481355537	2.64190345097116	2.57811014510796	2.68795478454443	2.46297137791751	2.57515672328891
8.5	2.80926484538812	2.92143942904963	2.98299831018125	2.92133755413644	3.00198429296724	2.76505581087039	2.71406375218665	2.83966368819172	2.60165092589702	2.7206864097371
9	2.92608738388303	3.05673169613336	3.12523751699438	3.05911710886235	3.14698807663946	2.88633374895348	2.85296174856916	2.99323768735111	2.74441808263753	2.86927332780224
9.5	3.04052810205731	3.19264554670578	3.26873254279938	3.19845617443981	3.29375038890487	3.00490517763793	2.99457736039897	3.14806906940049	2.89112655153699	3.02084448990452
10	3.1515399241387	3.32872574897335	3.41314448441069	3.33917165948174	3.44209300606568	3.12003008183152	3.13833195894525	3.30363913852767	3.04151449887848	3.17534432923114
10.5	3.25814249046457	3.4644415481481	3.55808973842455	3.48107698327986	3.59184480847612	3.2309700155017	3.28342607342917	3.45948004214807	3.19522376557339	3.33269446675079
11	3.35958102426965	3.5991627425077	3.70313231993451	3.62397890834582	3.74284101715015	3.33681518594996	3.42907815945845	3.61507740750777	3.35184337611628	3.49273320201571
11.5	3.45529875185531	3.73212903255468	3.84777636909042	3.76767424847827	3.89492220295628	3.43662774261117	3.57457388142214	3.76978945415886	3.51093508966616	3.65519374697138
12	3.54465703428036	3.8624247243377	3.99146022272737	3.91194756283156	4.04793293101678	3.52952690231194	3.71900012790337	3.92281266627969	3.67201610761433	3.81974251059688
12.5	3.62660022770925	3.98898732470596	4.1335593968385	4.05657080857159	4.20171944743604	3.61447270690539	3.86088426868061	4.07327408355551	3.83454848625341	3.98603054296481
13	3.69971604726669	4.11067962117869	4.27340808114972	4.20130437213375	4.35612567589529	3.69027617455391	3.99828645306172	4.22040083956833	3.99794714511337	4.15372221379954
13.5	3.76295069824254	4.22640243651731	4.41033600497996	4.34589705929019	4.51098764047444	3.75606082593715	4.12934896318665	4.36359924478604	4.1615551329404	4.32249647494333
14	3.81631285537647	4.33515891303804	4.54369446781842	4.49008237890088	4.66612747905889	3.81175131018174	4.25275593735762	4.50237271957475	4.32467151454969	4.49203343622187
14.5	3.8606491359872	4.43603050303316	4.67284667232567	4.63357025243429	4.82134745339644	3.8579201141469	4.3676976437749	4.63626210601179	4.48665696015948	4.661959678696
15	3.89704594511343	4.52817678960357	4.79713965213861	4.77603610525903	4.97642242402554	3.89547151838699	4.4733221401383	4.76482685643346	4.64691924274917	4.83179036297038
15.5	3.92652125908306	4.61099421698395	4.91589661234571	4.91711137847765	5.13109006895434	3.92558061223543	4.56847156223112	4.88761208033639	4.80487054533516	5.0009442434709
16	3.94971060071632	4.68435589754375	5.02844469752466	5.05638095858962	5.28504274818876	3.94918605887141	4.6523553209591	5.00408895064148	4.95996608449618	5.16879884019317
16.5	3.96712092342587	4.74856130318377	5.13419067831258	5.19339593432139	5.43792883555507	3.96688575909244	4.72501722057166	5.11365474958744	5.1117160987666	5.3347593865585
17	3.97953943812343	4.80384626025496	5.23269901158492	5.32770984059893	5.5893690102474	3.9794413452346	4.78682750956363	5.2157453841491	5.25965241183699	5.49830614169283
17.5	3.98783588037629	4.85016727337966	5.3236817524206	5.45893205032358	5.73898330551806	3.98779384691711	4.83812834050105	5.30992012609984	5.40328142664948	5.6589932776992
18	3.99298393635291	4.88765621401936	5.40694462425617	5.58676846050826	5.88641495462756	3.99297091224302	4.8795005771606	5.39591239010521	5.54207440961129	5.81644591783238
18.5	3.99604458162415	4.91710653753017	5.48234464088932	5.71101099123715	6.03133582103521	3.99604102094603	4.91193790375746	5.47364684416871	5.675590513172	5.97033132455083
19	3.99783103887754	4.94000203145656	5.54985763854437	5.83146203311315	6.17342470418007	3.99782975775796	4.93695438204143	5.54320505003101	5.8036041369052	6.12030590107244
19.5	3.99889416062022	4.95795411967875	5.60975884504053	5.94783627048788	6.31232227476313	3.99889390931579	4.95624862728898	5.60491270753751	5.9260496266961	6.2660167241459
20	3.99954152985545	4.97201141153032	5.66265804392088	6.05972822985432	6.44759121807386	3.99954149516973	4.97106642349982	5.65936630364916	6.0428700666742	6.40710294622227
20.5	3.9998570534251	4.98249204064936	5.70925479450541	6.16668702146233	6.5787204052859	3.99985704352611	4.98197583897776	5.70719709269979	6.15392744728479	6.54318147894048
21	3.99995413973633	4.98956686365969	5.75018886471644	6.26833147707157	6.70516156741438	3.99995413913581	4.98931922445302	5.74898553933783	6.25900205591765	6.67384868411936
21.5	3.99998046349224	4.99388075190486	5.78606361725517	6.36440423016846	6.82637291410567	3.99998046342584	4.99377997039365	5.78537522872514	6.35784812039367	6.79869450489205
22	3.99999024280977	4.99638729949312	5.81744717808546	6.45463559432309	6.94184556193939	3.99999024280285	4.99634620992171	5.81706696059462	6.45016565532313	6.91730455991319
22.5	3.9999969142693	4.99793308142721	5.8449280859648	6.53854705114871	7.05108413055423	3.99999691426928	4.99791718732046	5.84474085384391	6.53553768488819	7.02926588665563
23	3.99999971547422	4.99896256581864	5.86916180313059	6.61547514563598	7.15360534981051	3.99999971547422	4.99895823240393	5.86908134972547	6.61348838968283	7.13419856835225
23.5	3.99999998994148	4.99958356659936	5.89069054865155	6.684782026419	7.24895140187325	3.99999998994148	4.99958227985283	5.89066058841803	6.68353698429178	7.23175326336659
24	3.99999999979215	4.9998613068747	5.9098125537755	6.74607408402341	7.33671568271157	3.99999999979215	4.9998609076013	5.90980275131494	6.74533780218295	7.32160175381695
24.5	3.99999999999812	4.99994975053192	5.92671713687871	6.7992696392507	7.41661507176484	3.99999999999812	4.99994969519764	5.92671405009254	6.79885228281701	7.40348602871869
25	3.99999999999999	4.999978969006	5.94152651145726	6.84460818650084	7.48856762414211	3.99999999999999	4.99997895809657	5.94152568064097	6.84438524242418	7.4773074900886
25.5	4	4.99999120981522	5.95428495536884	6.88255675717062	7.55273130673212	4	4.99999120760384	5.95428477909424	6.88244782418783	7.54320284583088
26	4	4.9999978943292	5.96507356940595	6.91366157055776	7.60949530266101	4	4.99999789423845	5.96507353993683	6.91361288632054	7.60154995633201
26.5	4	4.99999975612884	5.9740628270855	6.93845536703311	7.6594428920308	4	4.99999975610946	5.97406282319101	6.93843520685799	7.65292611885422
27	4	4.99999997892752	5.98142160006129	6.95752691301211	7.70322155807522	4	4.99999997892705	5.98142159967845	6.95751957204909	7.69797849217827
27.5	4	4.99999999765575	5.98728047184409	6.97164321602445	7.74138136163039	4	4.99999999765575	5.98728047181603	6.97164093116867	7.73725641633513
28	4	4.9999999999079	5.99173820374566	6.98169174654483	7.77442489254729	4	4.9999999999079	5.99173820374423	6.98169103724695	7.77127505650332
28.5	4	4.999999999995	5.99490651939109	6.9885723655217	7.80297704650169	4	4.999999999995	5.99490651939105	6.98857216159366	7.8006733171721
29	4	4.99999999999998	5.99698198951558	6.99311054081405	7.82775582860887	4	4.99999999999998	5.99698198951558	6.99311049700128	7.82616692334126
29.5	4	5	5.9982492468239	6.99598704657593	7.84945318608566	4	5	5.9982492468239	6.99598704051206	7.84843048347925
30	4	5	5.99902322558572	6.99777199457695	NaN	4	5	5.99902322558572	6.99777199409948	NaN


==> data/gnspsk.txt <==
L	GN	QPSK
80	28.2444533448731	29.1503378401071
160	25.1778121499023	25.9002478167605
240	23.3945481474945	24.0145157882467
320	22.1334129309491	22.7016473727897
400	21.145321907014	21.6870628324514
480	20.3372362169011	20.8656425478783
560	19.6518389056897	20.173152578914
640	19.0604632928447	19.5739245176821
720	18.5391484791933	19.0441413173275
800	18.0763668780231	18.5729894562312
880	17.6592383986224	18.1498584902125
960	17.2782687340672	17.7600358510209
1040	16.9308082486559	17.4019127346809
1120	16.6074182023842	17.0748585013198
1200	16.3071814965054	16.7668176740964
1280	16.0236009330579	16.479142851698
1360	15.7577819943024	16.2109333727425
1440	15.5068145227341	15.9570734521989
1520	15.2710472600663	15.7196886204518
1600	15.0468869353829	15.4863396307886
1680	14.8321140540624	15.2754194984837
1760	14.6278849846127	15.0701818250957
1840	14.4354094038629	14.878358976538
1920	14.2470750356059	14.6946960082769
2000	14.0698908096219	14.5158880315111


==> data/mericGMI.txt <==
SNR	QAM4	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048	QAM4096	QAM8192	QAM16384	QAM32768	QAM65536	QAM131072	QAM262144	QAM524288	QAM1048576
-10	0.137486626558526	0.122531580737721	0.107337977437652	0.101789014313532	0.0975875825869688	0.0952729413623965	0.0942870060578089	0.093231450709867	0.0929903643332892	0.0924870893438445	0.0924273256591732	0.0921808660708514	0.0921659787712166	0.0920432166264114	0.0920395009283848	0	0	0	0
-9.5	0.153392856321552	0.136934157248261	0.120268907001675	0.114101491891863	0.109354946613887	0.10679113951546	0.105677435566045	0.104511550849059	0.104239275031048	0.103684632667443	0.103617138727518	0.103345943345124	0.103329130248481	0.103194172910273	0.103189976510462	0	0	0	0
-9	0.171029950476101	0.152954614199601	0.134719942491882	0.127870646326175	0.12250687043746	0.119670371727099	0.118411782179634	0.117125886002878	0.116818254818652	0.116208022056618	0.116131765553938	0.115833901643494	0.115814905511966	0.115666832030426	0.115662090704523	0	0	0	0
-8.5	0.19056027019508	0.170755722050408	0.150857608618395	0.143257327720433	0.137194913499887	0.134060528060048	0.132637568667768	0.131221441179735	0.130873715618311	0.13020349829638	0.130117304930961	0.129790786589082	0.12976931477939	0.129607187957228	0.129601828635654	0	0	0	0
-8	0.212155278680084	0.190511884288014	0.168862997411317	0.160436490032144	0.153583782222029	0.150124583522007	0.148515069864835	0.146957956746355	0.146564744993423	0.145829992427304	0.145732526158088	0.145375326924933	0.145351046456614	0.145173921392452	0.145167860928355	0	0	0	0
-7.5	0.23599452108284	0.212408754889752	0.188931997007185	0.179597355546279	0.171851507411895	0.168038766289395	0.166217433789735	0.164508046010095	0.164063212744869	0.163259231607839	0.163148972189276	0.162759038091163	0.162731570036925	0.162538503400583	0.162531647166585	0	0	0	0
-7	0.262264127323883	0.236642473529629	0.21127520827336	0.200943252348173	0.192189346767058	0.187992445511152	0.185930515256257	0.184057021828666	0.183553584987399	0.182675550734704	0.182550768164232	0.182126030460498	0.182094943563802	0.181885003350388	0.181877243641878	0	0	0	0
-6.5	0.291154744870143	0.263418435108798	0.236117466045716	0.224691041811202	0.214801349031377	0.210187674833027	0.207852356881685	0.205802366897023	0.205232380115383	0.204275344131117	0.204134069579201	0.203672456436866	0.203637259853609	0.203409535336071	0.203400749553857	0	0	0	0
-6	0.322858802338064	0.292949511460279	0.263696877018696	0.251070050986174	0.239903517955953	0.234838330116184	0.232192254608393	0.229952785024251	0.229307203713692	0.228266094484306	0.22810608722474	0.227605533590701	0.227565668632966	0.227319280221669	0.227309328809939	0	0	0	0
-5.5	0.357567001518413	0.325453655780332	0.294263284879693	0.280320428332596	0.267722521172395	0.262168788010862	0.259169353032965	0.256726779564547	0.255995308315427	0.254864925356941	0.25468363516406	0.254142090229545	0.254096920987045	0.253831029685573	0.253819753783445	0	0	0	0
-5	0.395463935611263	0.361150847162261	0.328076073382756	0.312690851815177	0.298493902208297	0.292412107204743	0.289010731230067	0.286350721459327	0.285521640233183	0.284296640259292	0.284091164696468	0.283506596549952	0.283455399246725	0.283169215339163	0.283156434125166	0	0	0	0
-4.5	0.43672273458707	0.400259368536966	0.365401215411421	0.348435537396338	0.332459773524089	0.325807696985657	0.32194896319855	0.319056393831852	0.318116360246776	0.31679123608061	0.316558272084469	0.315928669311676	0.315870620261851	0.315563410709279	0.315548918390736	0	0	0	0
-4	0.481498642361587	0.442991434161634	0.406507466129943	0.387810525924242	0.369865995152256	0.362598488408877	0.358219168894869	0.355078032658506	0.354011857625645	0.352580911299638	0.352316700475596	0.351640070389767	0.351574232409082	0.351245326070677	0.351228888494663	0	0	0	0
-3.5	0.529921430968626	0.489548144300916	0.451661584419034	0.431069272644525	0.410958879018564	0.403027661323488	0.398055611704208	0.394648922334657	0.39343931640302	0.391896628039017	0.391596895120555	0.390871257721669	0.390796564875425	0.390445354065836	0.390426704916155	0	0	0	0
-3	0.582086551415996	0.540113575044338	0.501122474801843	0.478457633897769	0.455981506466633	0.447335023697332	0.441687944162847	0.437997647642629	0.436624935620825	0.434964328157672	0.434624212153562	0.433847587684966	0.433762828256038	0.433388764405779	0.433367600961233	0	0	0	0
-2.5	0.63804491628835	0.594847459124419	0.555134233032917	0.530208443834881	0.505169806896131	0.495753182443131	0.489337250297353	0.485344143932268	0.483785945580344	0.482000942006897	0.481614919622347	0.480785306103233	0.480689103683764	0.480291684275635	0.48026766270028	0	0	0	0
-2	0.697791238221012	0.653875445382111	0.613918335255493	0.586535984219092	0.558748608544274	0.548503676056287	0.541212069428123	0.536895717710502	0.535126592342749	0.533210358291409	0.532772159240222	0.531887495342957	0.531778287958588	0.531357031678906	0.531329761827132	0	0	0	0
-1.5	0.761250991695975	0.717275669950181	0.677665663312475	0.64763072029202	0.616927907126296	0.605793243437878	0.597504599292421	0.59284322362417	0.590834276205184	0.588779539039001	0.588282052832586	0.587340161134357	0.587216178292987	0.586770585433877	0.586739625132925	0	0	0	0
-1	0.828266463638777	0.785061016798981	0.74652953994926	0.713654628053534	0.679899558109816	0.66781036956619	0.658387259201209	0.653357577969169	0.651076023850775	0.648874959431753	0.648310133132707	0.647308638110617	0.647167875642499	0.646697371525828	0.646662220304179	0	0	0	0
-0.5	0.898583176737801	0.857158837958119	0.820620968147697	0.784737243936898	0.747834461903871	0.73472218461423	0.724009756877114	0.718586762002667	0.715995447222809	0.713639521778374	0.712998248031571	0.711934462770886	0.711774655248561	0.711278518083262	0.711238610284408	0	0	0	0
0	0.97183926171028	0.933394310517757	0.900006171493805	0.8609723577881	0.820880139297	0.806671728841922	0.79449676489138	0.788653414292055	0.785710288128074	0.783190033121699	0.782462027347675	0.781332809880764	0.781151400276054	0.780628683851322	0.780583381036582	0	0	0	0
0.5	1.04756178182422	1.01348844275246	0.984704221061673	0.942415341828724	0.89915853786516	0.883775565114338	0.869946267974704	0.863653022305259	0.860310556192404	0.857615259399413	0.856788923999524	0.855590527571813	0.855384633570742	0.854834104941894	0.854782687449022	0	0	0	0
1	1.12517449318234	1.09708259174246	1.07468057415995	1.02908163546002	0.982764090186025	0.966121722952134	0.950428538447457	0.943652616456625	0.939857153563151	0.936974507494643	0.936036779029328	0.934764749016763	0.93453112509958	0.93395123318833	0.933892890655098	0	0	0	0
1.5	1.20401914139716	1.18379196716209	1.16983397874637	1.12094744595101	1.0717623673215	1.05376791972215	1.03598549630653	1.02868980824002	1.02438080683623	1.02129665788662	1.0202328309529	1.01888199036421	1.01861698452434	1.01800585287933	1.01793967350798	0	0	0	0
2	1.28338520251798	1.27326754941963	1.26998115469922	1.21795316184142	1.16618976826277	1.14673979436578	1.12663001180661	1.11877205859511	1.11388116352046	1.11057953036487	1.10937305071614	1.10793754223067	1.10763704617212	1.10699247529807	1.10691743362715	0	0	0	0
2.5	1.36253130695976	1.36521731098395	1.37485123692744	1.32000753860457	1.26605409896342	1.24502847744251	1.22234476007614	1.21387615068183	1.2083260135697	1.20478934565341	1.20342156642403	1.20189486830287	1.20155426023114	1.20087376763919	1.20078871063941	0	0	0	0
3	1.44067147573399	1.45933203879201	1.48410021710944	1.42698758227756	1.37133450117212	1.34858660584619	1.32308070152134	1.31394777450553	1.30765059426941	1.30385993197008	1.30230983103031	1.30068477420864	1.30029885399229	1.29957982045498	1.29948345187758	0	0	0	0
3.5	1.51690437749013	1.55511744273017	1.59734108464027	1.53872869337642	1.48197785582072	1.45732275018518	1.4287558717737	1.41890089659887	1.41175679739748	1.40769152519537	1.40593538946407	1.40420439143859	1.40376730908721	1.40300723191076	1.40289809496211	0	0	0	0
4	1.59010051714888	1.65174679139031	1.71416943816053	1.65500520951893	1.59788955868377	1.57109651537133	1.53925534336454	1.52861669561915	1.5205122189171	1.51614969728303	1.51416079112303	1.51231645492417	1.51182163390569	1.51101834885368	1.51089480718135	0	0	0	0
4.5	1.65883258850791	1.74810947493248	1.83416281149717	1.77551124663768	1.71892117121198	1.68971853119914	1.65443291794102	1.64294282199252	1.63374979328118	1.62906573639387	1.62681396924966	1.62484977838418	1.62428983351412	1.62344154347628	1.62330176022706	0	0	0	0
5	1.72149637342489	1.84312626861192	1.95684923048749	1.89985721851501	1.84486380445683	1.81295801058684	1.77411487695221	1.76169508346548	1.75126982364102	1.74623996987656	1.74369154486146	1.74160205315969	1.7409686999776	1.74007381494772	1.73991572954364	0	0	0	0
5.5	1.77672459704429	1.93619473053275	2.08167054953517	2.02758995430501	1.97545672361119	1.94055526291415	1.89810576448815	1.88466386157731	1.87284645188297	1.86744865990141	1.86456566887361	1.86234582455288	1.8616297768103	1.86068674149095	1.86050804388779	0	0	0	0
6	1.82396664814804	2.02744497037564	2.20798502207951	2.15822559684948	2.11041046253946	2.07223265219805	2.0261952922415	2.01162574607101	1.99823906391699	1.99245369319515	1.98919364720519	1.98683758318584	1.98602843681519	1.98503566302912	1.98483376500746	0	0	0	0
6.5	1.86382188342551	2.11738097661414	2.33512108265772	2.291268201679	2.2494294133618	2.20770005303424	2.15816550999409	2.14235796557495	2.1272061530699	2.12101336563734	2.11732860686318	2.11482872724349	2.11391482655218	2.11287058796172	2.11264259077811	0	0	0	0
7	1.89771359053555	2.20599221754099	2.46242337323671	2.42618973880274	2.39221323108016	2.34665823449007	2.29380023028565	2.27665025923167	2.25951761239877	2.25289250075779	2.24872945689401	2.24607639493168	2.24504467834173	2.24394673509943	2.24368939233604	0	0	0	0
7.5	1.92690969146015	2.29247795662443	2.58919923580539	2.56237893521937	2.53842732274854	2.48880738441048	2.43289957199444	2.41430939966826	2.39496322110002	2.38787098352203	2.38316926167627	2.38035235890832	2.37918817765269	2.37803321360336	2.37774288735883	0	0	0	0
8	1.95147339304226	2.37590519306916	2.71456446057502	2.69911701350386	2.68765589253036	2.63386275133026	2.57529380712256	2.55515903478941	2.53335793650258	2.5257508176539	2.52044202877516	2.51744927107472	2.51613616764019	2.51491946877358	2.51459207860747	0	0	0	0
8.5	1.97022622583507	2.45566046846073	2.83731416200853	2.83564219709958	2.83936961446707	2.78157376028825	2.72084763738992	2.69904081610129	2.67454540298124	2.66636147307427	2.66036811387361	2.65718450885229	2.65570396384748	2.65441967714002	2.654050641911	0	0	0	0
9	1.98241238746901	2.53136500509689	2.95596429081646	2.97126397666	2.99295048106225	2.93173474071778	2.86945819606298	2.8458161976181	2.81839798559173	2.8095630910518	2.8027973472783	2.79940196403202	2.79773312026641	2.79637469617587	2.79595887137605	0	0	0	0
9.5	1.98926366902941	2.60251560725271	3.06903232533529	3.10541373811801	3.14778925433719	3.08417012272889	3.02105233195012	2.99536277421742	2.96481088337475	2.95524523759697	2.94760741627179	2.94397124743831	2.9420906307374	2.94065048467844	2.94018209624899	0	0	0	0
10	1.99315280040225	2.66813594355243	3.17544943024276	3.2376179570894	3.30336552024042	3.23870136681429	3.17557430619556	3.14756240587804	3.11369451009605	3.10331745883728	3.09469557510067	3.09078276720954	3.08866401420067	3.0871322668149	3.08660483354741	0	0	0	0
10.5	1.99588464313593	2.72735080362065	3.27482583308818	3.367424145092	3.45920884205175	3.39510567568731	3.33294488475058	3.30229411804715	3.26496764819962	3.25369636609721	3.24396610426673	3.23973824488605	3.23735175273199	3.23571524446342	3.23512148837476	0	0	0	0
11	1.99806188110802	2.77992331269128	3.36724990645376	3.49431638318204	3.6148012265762	3.55305554751709	3.49300038474492	3.45943563898745	3.41854941975574	3.40629686662156	3.39531909591062	3.39073840022266	3.38805093347373	3.38629383684673	3.38562559032045	0	0	0	0
11.5	1.99937860648823	2.82620523217195	3.45266129972292	3.61776292779732	3.76949563199787	3.7120722845524	3.65547170987671	3.6188534380119	3.57435580237217	3.56102471778563	3.54864223264775	3.54367080940912	3.54064504920429	3.53875112275738	3.53799922203407	0	0	0	0
12	1.99982341088192	2.86674780467118	3.53059636398996	3.7373297592728	3.92248198232138	3.87156248666727	3.82002360033637	3.78038676916903	3.73229773377683	3.71776781580307	3.70380344542639	3.69840203937515	3.69499603587482	3.69295058869433	3.69210475314752	0	0	0	0
12.5	1.99992223001066	2.90168900169664	3.60070961491441	3.85265297109193	4.07288087801899	4.03093462024404	3.9863064739826	3.94384098381676	3.8922701838314	3.87639169879975	3.86064938111707	3.85477772214662	3.85094430362698	3.84873397579428	3.84778267989624	0	0	0	0
13	1.99995519876958	2.93043810758672	3.66325405824882	3.96335561398833	4.21991571853557	4.18968308520171	4.15398505780135	4.10898499656667	4.05413606187496	4.03674611830249	4.01901446970742	4.01263159505205	4.00831743857581	4.00592799140102	4.00485829719539	0	0	0	0
13.5	1.9999816552482	2.95233320365965	3.71902081617784	4.06907197698136	4.36299435286493	4.3473785300645	4.32273882930427	4.27555211110461	4.21771572116936	4.19868135809604	4.17873918322158	4.17179871085157	4.16694354174239	4.16435744122645	4.16315481827978	0	0	0	0
14	1.99999755571118	2.96787081135365	3.76877688094319	4.16960893039458	4.50162673696739	4.50359877384311	4.49224747883737	4.44324202892825	4.38279663390072	4.36206299201624	4.33968425133167	4.33212629557434	4.32666199503831	4.32385812584107	4.32250623510621	0	0	0	0
14.5	1.99999989508842	2.97876329833317	3.81266018677845	4.26497050174166	4.63536368555531	4.65783645394103	4.66213635651643	4.61174081496186	4.54916853913015	4.52676921954785	4.50172734722052	4.49347963212062	4.48732893208268	4.48428438341823	4.48276484844194	0	0	0	0
15	1.99999999769174	2.98668593754369	3.85057563459314	4.35512930463024	4.76377958577023	4.80945410131	4.83192003821913	4.78075398096203	4.7166543152864	4.69267594116403	4.66475227224332	4.6557455703953	4.64882133901156	4.64551166656663	4.6438038304991	0	0	0	0
15.5	1.9999999999738	2.99237477120664	3.88271692517056	4.43985171693798	4.8864381568381	4.95776688955892	5.00101819748305	4.95001693679326	4.88511817916377	4.85965006313312	4.82864156956724	4.81883522678972	4.8110400516437	4.80743739703914	4.80551804051689	0	0	0	0
16	1.99999999999986	2.99595463812812	3.90950925514955	4.5187629363393	5.00282651548742	5.10215364504452	5.16881045787549	5.11928525895615	5.05446183300979	5.02756507650239	4.99328849923735	4.98268358045258	4.97390818728874	4.96998281882077	4.96782582258862	0	0	0	0
16.5	2	2.9978910936146	3.93162216263155	4.59151878726788	5.11235260333128	5.24211354038615	5.33470333241178	5.28832705206424	5.2246208498202	5.19632141986546	5.15862323368012	5.14724718528391	5.13736811556642	5.13309606341718	5.13067206321674	0	0	0	0
17	2	2.99897873336778	3.9497892086938	4.65790036526795	5.21445675972391	5.37729823263778	5.49817693811884	5.45689408598184	5.39552975887825	5.36584762151148	5.32462021517803	5.31249949042466	5.30137672902155	5.29674966288151	5.2940256288258	0	0	0	0
17.5	2	2.99956840087202	3.96455481640922	4.7178277915354	5.3086948108116	5.50749589674239	5.65878684008064	5.62469023512708	5.56706845876118	5.53607910915433	5.49127695978164	5.47842321199221	5.46589917253721	5.46092576900635	5.45786455707301	0	0	0	0
18	2	2.9998143990191	3.97623541716451	4.77121652302411	5.39479399607399	5.63258158578607	5.81616175311488	5.79139277796996	5.73907463073005	5.70692355450164	5.65857399449726	5.6449996485506	5.63089962910733	5.62559675697684	5.62215656834241	0	0	0	0
18.5	2	2.99992523810179	3.98496234174864	4.81797363274691	5.47267363182869	5.75250923313618	5.96997148110787	5.95668701680009	5.91138700476788	5.87825073362785	5.82645664105462	5.81219507343173	5.79632886438937	5.790714575224	5.7868482633986	0	0	0	0
19	2	2.99997949396993	3.99093192341726	4.85813326833334	5.54240988090699	5.86726534653068	6.11987220974755	6.12025487038241	6.08385271146117	6.04991553562997	5.99486011274535	5.9799590374972	5.96212320369262	5.956213977407	5.95186842925819	0	0	0	0
19.5	2	2.9999943588561	3.99461924895682	4.89186609506931	5.60432181407368	5.97677583369752	6.26551001050564	6.28175788152781	6.25631159219666	6.22178222597485	6.16373991465087	6.14823259568287	6.12821243865208	6.12202558161863	6.11714083904359	0	0	0	0
20	2	2.9999981014507	3.99677824691098	4.91958547580251	5.65898839763835	6.08091143575905	6.40652517903801	6.44084252584652	6.42857489820276	6.39373548523739	6.333082699563	6.3169594544073	6.29453291352371	6.28808744366453	6.28259568779067	0	0	0	0
20.5	2	2.9999997068778	3.99816534446097	4.94195504426049	5.70701866130143	6.17957449590484	6.54253810520075	6.59714191284528	6.60040800551618	6.56566746445041	6.50289162842344	6.48609737325871	6.4610412784638	6.45435030147542	6.4481750978054	0	0	0	0
21	2	2.99999994910308	3.99914801881352	4.95964293167722	5.74898711882367	6.27270441718987	6.67314813607171	6.75028073896317	6.77152360701982	6.73744975611219	6.67315876764496	6.65561946422948	6.6277151744746	6.62078091946283	6.61383634863909	0	0	0	0
21.5	2	2.99999998756765	3.99969490970358	4.97320743813671	5.78554136597224	6.36022407727694	6.79794718577966	6.89987150110341	6.94157201845707	6.90893359394534	6.84386842757593	6.82551485014957	6.79455482989019	6.7873616530262	6.77955095110578	0	0	0	0
22	2	2.99999999946238	3.99988825660652	4.98313812954862	5.81737563193616	6.44202054526357	6.91652041201601	7.04553321441995	7.11015379233824	7.07996594726942	7.01501435040175	6.99578439103303	6.96158253162458	6.95409505316455	6.94530883716898	0	0	0	0
22.5	2	2.99999999990324	3.99995391133393	4.9899337265493	5.84514970261973	6.51793239991243	7.02845128046592	7.18691229512273	7.27684010167442	7.25039921073969	7.18660372258742	7.16643083006205	7.12883507427103	7.12101270491913	7.11112726770554	0	0	0	0
23	2	2.99999999999577	3.99998213494169	4.99421892824825	5.86954014013196	6.58775592671179	7.13335844646275	7.32368062600277	7.4411946092747	7.42009532080188	7.3586556981909	7.3374608344501	7.29636598854939	7.28816909953149	7.27704526727282	0	0	0	0
23.5	2	2.99999999999999	3.9999935958778	4.99674353228366	5.89113315527345	6.65128629568958	7.2308915173121	7.4555831939964	7.60281995430114	7.58889558946501	7.53117007140206	7.50889372925709	7.46425165698384	7.45562563233674	7.44310816928868	0	0	0	0
24	2	3	3.99999883005964	4.99821766219208	5.91026819765827	6.70836332429047	7.32071998599575	7.58247245460701	7.76138055205458	7.75657053826793	7.70407940282684	7.68075199563787	7.63257952686648	7.6234393552944	7.60935705559373	0	0	0	0
24.5	2	3	3.99999989519848	4.99913121595015	5.92715513551712	6.758879707423	7.40258520488502	7.70424849654435	7.91655823338499	7.92280774925618	7.87724173265815	7.85302914809212	7.80141761462639	7.79165485794641	7.7758211655329	0	0	0	0
25	2	3	3.99999998049858	4.9996627240045	5.94192663619546	6.80288416794193	7.47639100660436	7.82079826759112	8.06798575797169	8.08726116176761	8.05048340205414	8.02566073035862	7.97078638034462	7.96029900975036	7.94251303770825	0	0	0	0
25.5	2	3	3.99999999677701	4.99988415811975	5.95463586802779	6.84070629356194	7.54227807828001	7.93198267158583	8.21522960409977	8.24961880883136	8.22365592846411	8.19851883214437	8.14065242247645	8.12937997956971	8.10942913306084	0	0	0	0
26	2	3	3.99999999985987	4.99995577407878	5.96537260201457	6.87285677655222	7.6006281161755	8.03765985594135	8.35782183985078	8.40959641423426	8.39662199500722	8.37143793365972	8.31095353487342	8.29888742817129	8.27655151086236	0	0	0	0
26.5	2	3	3.99999999996846	4.99998325815957	5.97431166418742	6.89988821898795	7.65201907433343	8.13774546759582	8.49531366860667	8.56686427468091	8.56917016176851	8.54426156240797	8.48164556193089	8.46879470058891	8.44385055415374	0	0	0	0
27	2	3	3.9999999999995	4.99999394584564	5.9816234472912	6.92232599222283	7.69709407846532	8.23224157602544	8.6273320885308	8.72101901644866	8.7409782542833	8.71686141120666	8.6527226710722	8.63907057162444	8.61129818558304	0	0	0	0
27.5	2	3	4	4.99999846555988	5.98743814509039	6.94062495563042	7.73639642483711	8.32115555555043	8.75355401377335	8.87162137954247	8.91165059908482	8.88910813943832	8.82418809193417	8.80969452471103	8.77888566729144	0	0	0	0
28	2	3	4	4.99999982632718	5.99185427945896	6.95521015947186	7.77043855572102	8.40440823325788	8.8736364919462	9.01823491234905	9.08076146528836	9.06084713383981	8.9960273578984	8.98066214269241	8.9466308675158	0	0	0	0
28.5	2	3	4	4.99999998185074	5.99498552116996	6.96659054243344	7.79986173630131	8.48182874392058	8.98717647184275	9.16047370483267	9.24789108103024	9.23190482748453	9.16821283110898	9.1519774649377	9.11457146145481	0	0	0	0
29	2	3	4	4.99999999543205	5.99703146107816	6.97535645264765	7.82538670094362	8.55318888358893	9.09370361856645	9.29802996254789	9.4126422193639	9.40210084169219	9.34071538374722	9.32364291967686	9.28275407719078	0	0	0	0
29.5	2	3	4	4.99999999974922	5.9982789680388	6.98209319848758	7.8476903479832	8.61825547485372	9.1927636199039	9.43066205920056	9.57463976809331	9.57125533314214	9.51351348697882	9.49565167900164	9.45122605797005	0	0	0	0
30	2	3	4	4.99999999996887	5.99904198503053	6.98729814079912	7.86734096748866	8.67686972513537	9.2840265884399	9.55819679583716	9.73353588918185	9.7391692576416	9.68657426693639	9.66798377344123	9.62003229655368	0	0	0	0
30.5	2	3	4	4.99999999999726	5.99953012334059	6.99129228487636	7.88475509777096	8.72898947246246	9.36731758465235	9.68052529394925	9.88900017177308	9.90559084603942	9.85981580014127	9.84060427242104	9.7892134921514	0	0	0	0
31	2	3	4	4.99999999999999	5.99980820893464	6.99427138074383	7.9002797829295	8.77470079244163	9.44261810778566	9.79756498692994	10.0406832458663	10.0702183185721	10.0331039591893	10.0134571390398	9.95879928587128	0	0	0	0
31.5	2	3	4	5	5.99992833275757	6.99639610091201	7.91426485183678	8.81421599113881	9.510059247821	9.90922687090975	10.1881895496024	10.2327354215118	10.2062810801732	10.1864552169047	10.1287974048631	0	0	0	0
32	2	3	4	5	5.99997311483601	6.99782777228463	7.92696467180211	8.84787806543547	9.56994827921272	10.015414504858	10.3310962686561	10.3928331838267	10.3791803869636	10.3594770186685	10.2991901393999	0	0	0	0
32.5	2	3	4	5	5.99999043490807	6.99872938715815	7.93846455390513	8.87616966128007	9.62279142292889	10.1160496192356	10.4690011682671	10.5501909381778	10.5515990200329	10.532380055161	10.469947856351	0	0	0	0
33	2	3	4	5	5.99999663115903	6.99927073744925	7.94878062234171	8.89964441217534	9.66919782344988	10.2111033017309	10.6015579130744	10.704445240433	10.7232632991139	10.7050199208559	10.6410478348326	0	0	0	0
33.5	2	3	4	5	5.99999918403169	6.99960581099967	7.95795645376949	8.91885099062851	9.70974966474018	10.3005657951559	10.728443782335	10.855188336863	10.8938236372087	10.8772561935583	10.8124790084273	0	0	0	0
34	2	3	4	5	5.99999987937203	6.99981729870284	7.96605864623874	8.93433615399862	9.74498944769756	10.3843765047714	10.849290203817	11.0019999993429	11.0628763743603	11.0489477535469	10.9842366753867	0	0	0	0
34.5	2	3	4	5	5.99999998498652	6.99992850243311	7.97313640030523	8.94667998404222	9.77550202331882	10.4623974022719	10.9636764997009	11.1444893139105	11.2300002504037	11.2199497520344	11.156319452335	0	0	0	0
35	2	3	4	5	5.99999999818604	6.99997329677936	7.97920590070892	8.95652583714687	9.80196903884596	10.5344349945179	11.0711617051315	11.2823268889819	11.3947888408116	11.3901048226605	11.3287213903476	0	0	0	0
35.5	2	3	4	5	5.99999999993391	6.99999011387041	7.9842965971258	8.96451218975429	9.82510366209399	10.6002874137998	11.1713148826127	11.4152580973394	11.5568614724645	11.5592348259843	11.5014239424705	0	0	0	0
36	2	3	4	5	5.99999999998948	6.99999647393664	7.98849073506085	8.97113585694934	9.84552192549056	10.659794831061	11.2637692036914	11.5431081489949	11.7158675310685	11.7271317924952	11.6743845397017	0	0	0	0
36.5	2	3	4	5	5.9999999999997	6.99999883380433	7.99188491321919	8.97668905423057	9.86365190022208	10.7128666477514	11.3482731974895	11.6657732565581	11.8714809560312	11.893541034321	11.847516164866	0	0	0	0
37	2	3	4	5	6	6.99999976256036	7.99454837195509	8.98133972512478	9.87978216390331	10.7595197780613	11.4247384541692	11.7831857511777	12.0233715938065	12.0581689345437	12.0206903916059	0	0	0	0
37.5	2	3	4	5	6	6.99999996722875	7.99653045409805	8.98524150441494	9.89417093694601	10.7999304876245	11.4932810983347	11.895271334494	12.1711713478897	12.2207113290394	12.1937599206962	0	0	0	0
38	2	3	4	5	6	6.99999999579677	7.99789854755741	8.98852879407755	9.90705075498243	10.8344494854906	11.5542196937573	12.0019319981027	12.3144678221526	12.3808650576187	12.366563640268	0	0	0	0
38.5	2	3	4	5	6	6.99999999964472	7.99876753900215	8.99127921495824	9.91859282943528	10.8635647588168	11.6080286861245	12.1030747526111	12.4528446310438	12.538310654588	12.5389040138701	0	0	0	0
39	2	3	4	5	6	6.99999999998417	7.9992926222164	8.99354556558092	9.92892118481641	10.887817327724	11.6552623782701	12.1986571482736	12.5859326444317	12.692688020609	12.7105167678883	0	0	0	0
39.5	2	3	4	5	6	6.99999999999715	7.99961896294482	8.99538532136676	9.93815956559462	10.9077343552356	11.696487616095	12.2886610983856	12.7133889488707	12.8435936200697	12.881059713121	0	0	0	0
40	2	3	4	5	6	6.99999999999997	7.99982293056554	8.9968447532762	9.94644797391836	10.9238303315836	11.7322711579501	12.3730171807403	12.8348333742327	12.9906075936528	13.0501332940046	0	0	0	0
40.5	2	3	4	5	6	7	7.9999306771743	8.99795333597336	9.95391569890275	10.936653828506	11.7632201207853	12.4515842627376	12.949836968631	13.1333386990992	13.2173217705703	0	0	0	0
41	2	3	4	5	6	7	7.99997472979365	8.99874040906652	9.96067096593852	10.9468154860349	11.7900171582403	12.5241784258875	13.0579560153716	13.2714599160819	13.3822254412156	0	0	0	0
41.5	2	3	4	5	6	7	7.99999065255829	8.99925471193628	9.96678980119418	10.9549487841045	11.8133904427568	12.5906026662444	13.1587700025678	13.404713899024	13.5444636733176	0	0	0	0
42	2	3	4	5	6	7	7.99999659854496	8.99956844858403	9.97229540313566	10.9616135870136	11.8340062027533	12.6506800085375	13.2519164784095	13.5329126891989	13.7036755128594	0	0	0	0
42.5	2	3	4	5	6	7	7.99999888411403	8.99976016746671	9.9771903437508	10.9671948296551	11.8523413560524	12.704296741129	13.3371318102166	13.6559391161147	13.8595246600347	0	0	0	0
43	2	3	4	5	6	7	7.99999978105161	8.99988160549936	9.9814986189421	10.9719231051512	11.8686902282237	12.751457295064	13.4143072019316	13.7737163897576	14.0116757202036	0	0	0	0
43.5	2	3	4	5	6	7	7.99999997058901	8.99995102888261	9.98525911907948	10.975985421609	11.8832926962657	12.7923354309151	13.4835405147387	13.8861621827475	14.159756711075	0	0	0	0
44	2	3	4	5	6	7	7.9999999963684	8.99998200447684	9.98850074812653	10.9795514125995	11.8963824049232	12.8272821217895	13.5451391502392	13.9931776242004	14.3033567740341	0	0	0	0
44.5	2	3	4	5	6	7	7.99999999963932	8.99999335043883	9.99124027433316	10.9827356965384	11.9081478837396	12.8567833282379	13.5995679517329	14.0946746210963	14.4420612499474	0	0	0	0
45	2	3	4	5	6	7	7.99999999998277	8.99999757945982	9.99350799072449	10.9855880935554	11.9187252803436	12.8813863381626	13.6473724489688	14.1906129048975	14.5754976574009	0	0	0	0
45.5	2	3	4	5	6	7	7.99999999999794	8.99999914046746	9.99535286141482	10.988122188919	11.9282254624214	12.9016318208471	13.6891160424511	14.2809773489166	14.703324868506	0	0	0	0
46	2	3	4	5	6	7	7.99999999999999	8.99999979231166	9.996818889121	10.990348510831	11.9367496488184	12.9180344688978	13.7253627930853	14.3657021145866	14.8251670731838	0	0	0	0
46.5	2	3	4	5	6	7	8	8.99999996946381	9.99793421441245	10.9922882011929	11.9443940778596	12.9311274962785	13.756715392634	14.4446481976345	14.9405972434676	0	0	0	0
47	2	3	4	5	6	7	8	8.99999999640414	9.99872737123676	10.9939617053386	11.951243502283	12.9415116259988	13.7838530122565	14.517635801842	15.0491756216354	0	0	0	0
47.5	2	3	4	5	6	7	8	8.99999999951174	9.99924655917565	10.9953809594505	11.9573690684273	12.9498258900265	13.8074952729319	14.5844711301886	15.1504826302927	0	0	0	0
48	2	3	4	5	6	7	8	8.99999999997946	9.99956354409384	10.9965594764836	11.9628347264122	12.956646036217	13.8283033385503	14.6449721721902	15.2441469830931	0	0	0	0
48.5	2	3	4	5	6	7	8	8.99999999999734	9.99975707638055	10.9975203903368	11.9677056854939	12.9623715671376	13.8467672057468	14.6990159467686	15.3298933349472	0	0	0	0
49	2	3	4	5	6	7	8	8.99999999999995	9.99987970863845	10.9982875582415	11.9720554778958	12.9672270749966	13.8632004001174	14.7465968658957	15.4075999867547	0	0	0	0
49.5	2	3	4	5	6	7	8	9	9.99995005586119	10.9988768211767	11.9759569996771	12.9713813045811	13.8778561402235	14.7878776084576	15.4773475703237	0	0	0	0
50	2	3	4	5	6	7	8	9	9.99998163425611	10.9993017181182	11.9794700600328	12.9749945998252	13.8909775921936	14.8231995467407	15.5394277324175	0	0	0	0


==> data/mericMI.txt <==
SNR	QAM4	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048	QAM4096	QAM8192	QAM16384	QAM32768	QAM65536	QAM131072	QAM262144	QAM524288	QAM1048576
-10	0.137486626558526	0.137490838302297	0.13749948448244	0.137501974051592	0.137501974060544	0.137502921190604	0.137502921190604	0.137503297140995	0.137503297140999	0.137503442103879	0.137503442103879	0.137503495504635	0.137503495504635	0.137503514315901	0.13750351431587	0	0	0	0
-9.5	0.153392856321552	0.153399303044975	0.153412494954042	0.153416282969883	0.153416282990807	0.153417721644185	0.153417721644185	0.153418292167911	0.153418292167913	0.153418512091489	0.153418512091482	0.153418593129011	0.153418593129008	0.153418621699485	0.153418621699473	0	0	0	0
-9	0.171029950476102	0.171039787548465	0.171059842093346	0.171065581772436	0.171065581820987	0.17106775728209	0.17106775728209	0.171068619052262	0.171068619052262	0.171068951131289	0.171068951131284	0.171069073539202	0.171069073539194	0.171069116738648	0.171069116738659	0	0	0	0
-8.5	0.19056027019508	0.190575230845625	0.190605599328797	0.190614256904822	0.190614257016612	0.190617530564782	0.190617530564782	0.190618825647336	0.190618825647336	0.190619324507017	0.190619324507013	0.190619508472732	0.190619508472723	0.190619573475868	0.190619573475852	0	0	0	0
-8	0.212155278680084	0.212177950985502	0.212223745946506	0.212236740875364	0.212236741130633	0.212241640857018	0.212241640857017	0.212243576364823	0.212243576364829	0.21224432158667	0.21224432158667	0.212244596553091	0.21224459655309	0.212244693852965	0.212244693852925	0	0	0	0
-7.5	0.23599452108284	0.236028750374714	0.236097500223941	0.236116902285509	0.236116902863249	0.236124194318804	0.236124194318804	0.236127069581652	0.236127069581652	0.236128176097147	0.236128176097139	0.236128584644234	0.236128584644241	0.236128729466115	0.236128729466074	0	0	0	0
-7	0.262264127323883	0.262315596364348	0.262418316735503	0.262447119712646	0.262447121008025	0.262457904030197	0.262457904030202	0.262462147593673	0.262462147593677	0.262463779825993	0.262463779825984	0.262464382973853	0.262464382973853	0.26246459722276	0.262464597222742	0	0	0	0
-6.5	0.291154744870142	0.291231803393282	0.291384503698374	0.291427000229523	0.291427003105584	0.291442842445447	0.291442842445456	0.291449061626031	0.291449061626032	0.291451452420898	0.291451452420894	0.29145233676555	0.291452336765564	0.291452651672758	0.29145265167273	0	0	0	0
-6	0.322858802338064	0.322973642545801	0.323199423011196	0.323261710314498	0.323261716635194	0.323284815128575	0.323284815128598	0.323293861186473	0.323293861186473	0.323297336709182	0.32329733670918	0.323298623869174	0.323298623869182	0.323299083536901	0.323299083536901	0	0	0	0
-5.5	0.357567001518413	0.357737308184443	0.358069247309523	0.358159898100623	0.358159911845454	0.358193335571163	0.358193335571217	0.358206387722356	0.358206387722362	0.35821139957876	0.358211399578751	0.358213258484083	0.358213258484085	0.358213924560223	0.358213924560184	0	0	0	0
-5	0.395463935611263	0.395715180581729	0.396200265742732	0.396331201745897	0.396331231310243	0.396379196089331	0.396379196089445	0.39639786744744	0.396397867447444	0.396405033275901	0.396405033275899	0.396407695859457	0.396407695859443	0.39640865360202	0.396408653601988	0	0	0	0
-4.5	0.43672273458707	0.437091339303872	0.437795753762452	0.437983359191159	0.437983422067347	0.438051649338333	0.43805164933856	0.438078117331244	0.438078117331251	0.438088270972392	0.438088270972381	0.438092051814445	0.43809205181446	0.438093417822889	0.438093417822843	0	0	0	0
-4	0.481498642361587	0.482036305683505	0.483052451910435	0.483318959106759	0.483319091266734	0.48341523836709	0.483415238367516	0.483452401109794	0.483452401109798	0.483466653160887	0.483466653160885	0.483471973574975	0.48347197357498	0.483473905464821	0.483473905464788	0	0	0	0
-3.5	0.529921430968626	0.530701026282226	0.532156733414241	0.532531900015187	0.532532174410535	0.532666339247179	0.532666339247938	0.532717997724751	0.532717997724752	0.532737806811795	0.532737806811786	0.532745223735676	0.532745223735661	0.532747932008469	0.532747932008428	0	0	0	0
-3	0.582086551415996	0.583210158292655	0.585280578130798	0.58580365207576	0.585804214474971	0.58598950737654	0.585989507377835	0.586060571155649	0.586060571155654	0.586087825620817	0.586087825620806	0.586098065480559	0.586098065480551	0.586101827782027	0.586101827781983	0	0	0	0
-2.5	0.63804491628835	0.639654794191331	0.642577507328815	0.643299440516452	0.643300577646096	0.643553744203197	0.64355374420531	0.643650455934102	0.643650455934107	0.643687564879649	0.64368756487964	0.643701562328388	0.643701562328383	0.643706740190815	0.643706740190751	0	0	0	0
-2	0.697791238221012	0.700084885187268	0.704178664693661	0.705164487019864	0.705166753694265	0.705508822556514	0.705508822559843	0.705638994070821	0.705638994070823	0.705688985891042	0.705688985891031	0.705707926993277	0.705707926993295	0.705714985016648	0.705714985016593	0	0	0	0
-1.5	0.761250991695975	0.764501805953896	0.770189247003267	0.771520450746422	0.771524902654948	0.771981823147909	0.771981823152895	0.772155073909587	0.772155073909595	0.772221699662229	0.772221699662218	0.772247068715776	0.772247068715771	0.772256595961672	0.772256595961606	0	0	0	0
-1	0.828266463638777	0.832851726143956	0.840685485141281	0.842462199251702	0.842470811482976	0.843074039579156	0.843074039586001	0.843302027015376	0.843302027015376	0.843389865317411	0.843389865317398	0.843423494106359	0.843423494106348	0.843436227267903	0.843436227267821	0	0	0	0
-0.5	0.898583176737801	0.905020609834146	0.915712343655804	0.918055007339831	0.918071412898175	0.918858402607696	0.918858402615786	0.919155033733876	0.91915503373388	0.919269593391645	0.919269593391627	0.919313711286357	0.919313711286359	0.919330558978576	0.919330558978483	0	0	0	0
0	0.97183926171028	0.980831529915292	0.995282036682935	0.998332227609857	0.99836299362039	0.999377555809993	0.999377555817788	0.999759170699164	0.999759170699168	0.999906987070727	0.999906987070711	0.999964270088135	0.999964270088135	0.999986337402873	0.999986337402772	0	0	0	0
0.5	1.04756178182422	1.06004432115325	1.07937334608174	1.08329340423343	1.08335018223764	1.08464268481541	1.084642684824	1.08512820481161	1.08512820481162	1.08531692601983	1.08531692601982	1.08539054278845	1.08539054278845	1.08541915511034	1.08541915511024	0	0	0	0
1	1.12517449318234	1.14235647603403	1.16793158242701	1.17290272288314	1.1730057610372	1.17463316296479	1.17463316299261	1.17524419998635	1.17524419998636	1.17548265961218	1.17548265961216	1.17557631220185	1.17557631220184	1.17561303721428	1.17561303721418	0	0	0	0
1.5	1.20401914139716	1.22740345890832	1.2608688773693	1.26708762212077	1.26727129485926	1.26929703083998	1.26929703097225	1.27005795851137	1.27005795851138	1.27035623231046	1.27035623231044	1.2704741901104	1.27047419011041	1.27052085695298	1.2705208569529	0	0	0	0
2	1.28338520251798	1.31475793699227	1.35806437317783	1.36573735501003	1.36605851715623	1.36855227985991	1.36855228045071	1.36949027230545	1.36949027230546	1.3698597177257	1.36985971772569	1.37000684297418	1.37000684297418	1.37006555765284	1.37006555765272	0	0	0	0
2.5	1.36253130695976	1.40393199186379	1.45936379751259	1.46870131204443	1.46925136346792	1.47228886572946	1.47228886832329	1.47343391520476	1.47343391520477	1.4738871938454	1.47388719384539	1.47406895798317	1.47406895798316	1.47414211437118	1.47414211437108	0	0	0	0
3	1.44067147573399	1.49439211194183	1.56457783791617	1.57578704230305	1.57670850276297	1.58037134010973	1.5803713512377	1.58175626974047	1.58175626974048	1.58230735412927	1.58230735412926	1.58252984480488	1.58252984480489	1.58262013088958	1.58262013088947	0	0	0	0
3.5	1.51690437749013	1.58559650898889	1.67347859368547	1.68675815924183	1.68826619862963	1.69264196087997	1.6926420053093	1.69430245381061	1.6943024538106	1.69496662078059	1.69496662078057	1.69523654002119	1.69523654002118	1.6953469394162	1.6953469394161	0	0	0	0
4	1.59010051714888	1.67705042069621	1.78579324844411	1.8013325561005	1.80374134486593	1.80892412252091	1.80892428289539	1.81089879593484	1.81089879593474	1.81169260941845	1.81169260941843	1.8120172641587	1.81201726415871	1.81215105328379	1.81215105328368	0	0	0	0
4.5	1.65883258850791	1.76835217236429	1.90119431385904	1.91918123871994	1.92293456032612	1.92902593476897	1.92902645660015	1.93135650266161	1.93135650266063	1.9322977891028	1.93229778910278	1.93268507592098	1.93268507592099	1.93284581761235	1.93284581761225	0	0	0	0
5	1.72149637342489	1.85919377908513	2.01928662719779	2.03992739337016	2.0456332710711	2.05274376138251	2.05274530755978	2.05547536712545	2.0554753671178	2.0565831873972	2.05658318739718	2.057041573923	2.05704157392299	2.05723310854396	2.05723310854387	0	0	0	0
5.5	1.77672459704429	1.94930569213096	2.13959220093703	2.1631446619365	2.17161471489137	2.17986549887364	2.17986972667972	2.18304738189483	2.18304738184469	2.18434200507444	2.18434200507442	2.18488051105069	2.18488051105069	2.18510694639295	2.18510694639281	0	0	0	0
6	1.82396664814804	2.03838556507525	2.26153381993139	2.28835478925408	2.30064874250453	2.31017332060738	2.31018410913581	2.31386014015804	2.31386013987971	2.31536302669045	2.31536302669042	2.31599120799012	2.31599120799011	2.31625690937463	2.31625690937448	0	0	0	0
6.5	1.86382188342551	2.12608135321838	2.38441722768333	2.41502945303147	2.43250015359199	2.44344555706478	2.44347143252886	2.44769993507686	2.44769993377269	2.44943373877235	2.44943373877233	2.45016167771301	2.450161677713	2.45047125972373	2.45047125972362	0	0	0	0
7	1.89771359053555	2.21205066346238	2.50741333517682	2.54260670686513	2.5669301178709	2.57945739088728	2.57951592507118	2.58435449532803	2.58435449017991	2.58634309403781	2.58634309403779	2.58718139912517	2.58718139912517	2.58753972036351	2.58753972036339	0	0	0	0
7.5	1.92690969146015	2.29600605501802	2.62955015471829	2.67052944733888	2.70369606186766	2.71798018423954	2.71810526316739	2.72361532200975	2.7236153048912	2.72588388554311	2.72588388554308	2.72684370345645	2.72684370345645	2.72725586562548	2.72725586562535	0	0	0	0
8	1.95147339304226	2.37765090153237	2.74973630619675	2.79829325628959	2.84254937395824	2.8587795310572	2.85903228315215	2.8652796146582	2.86527956662979	2.86785471725794	2.86785471725792	2.86894775964799	2.86894775964798	2.86941911219535	2.86941911219519	0	0	0	0
8.5	1.97022622583507	2.45653767725873	2.86683891343714	2.92546829506901	2.98323052359162	3.00161241153988	3.00209622589402	3.00915179006403	3.0091516760753	3.01206157629473	3.0120615762947	3.01330016394068	3.01330016394067	3.01383631542907	3.01383631542896	0	0	0	0
9	1.98241238746901	2.53194565048624	2.97980901930529	3.05167101225839	3.12546174813037	3.14622386889293	3.1471035399491	3.15504460794364	3.15504437884586	3.1583190265081	3.15831902650807	3.15971615361517	3.15971615361517	3.16032299096732	3.16032299096718	0	0	0	0
9.5	1.98926366902941	2.60288556793938	3.08779404398779	3.17650864885981	3.2689381594951	3.29234328218616	3.29386825817895	3.3027799251433	3.30277953857938	3.30645105347479	3.30645105347471	3.30802047536255	3.30802047536256	3.30870419216104	3.3087041921609	0	0	0	0
10	1.99315280040225	2.66830280923859	3.19016063867924	3.29954567315414	3.41331855058182	3.43967986111322	3.44221195401669	3.45218910098575	3.45218858041217	3.45629159722493	3.45629159722412	3.45804794538999	3.45804794539	3.45881508053091	3.45881508053075	0	0	0	0
10.5	1.99588464313593	2.72740389276082	3.28642525301169	3.42032868630119	3.5582169680946	3.58791717205294	3.59196330365902	3.60311305244561	3.60311263672355	3.60768481192631	3.60768481191707	3.60964374161342	3.60964374161342	3.61050122985316	3.61050122985303	0	0	0	0
11	1.99806188110802	2.77993550248092	3.3761682623085	3.53847529253682	3.70319519747905	3.73670824009478	3.74295733763083	3.7554018948035	3.75540242659109	3.76048509159573	3.7604850915149	3.76266346878232	3.76266346878231	3.76361870513082	3.76361870513067	0	0	0	0
11.5	1.99937860648823	2.82620951514813	3.458987341649	3.65375218954403	3.84775548481064	3.88567587392168	3.89503446694991	3.90891403533944	3.90891790185422	3.91455689863038	3.91455689809349	3.91697303575097	3.91697303575096	3.91803395631508	3.91803395631493	0	0	0	0
12	1.99982341088192	2.86674980381756	3.53456717406572	3.76604758308775	3.99133489233877	4.03442372385242	4.04803913653814	4.06351460681728	4.06352770347393	4.06977442874813	4.06977442601025	4.0724483809534	4.07244838095341	4.073623563786	4.07362356378584	0	0	0	0
12.5	1.99992223001066	2.90168944059571	3.60289192140807	3.87521551422399	4.13330867093062	4.18255675135264	4.20181749756717	4.21907327772855	4.21910849590793	4.22602114367252	4.22602113280193	4.22897507807535	4.22897507807536	4.23027386879998	4.23027386879982	0	0	0	0
13	1.99995519876958	2.93043816865215	3.66435667493719	3.98091769010397	4.27301219797417	4.32969733689741	4.35621336133196	4.37546159694273	4.37554426927103	4.38318920398131	4.38318916983836	4.38644784977909	4.38644784977909	4.387880517817	4.38788051781684	0	0	0	0
13.5	1.9999816552482	2.9523332098671	3.71960521598274	4.08267501509913	4.40977815458846	4.47548197607493	4.511062566867	4.53254988792834	4.53272567431092	4.54117884097368	4.54117875462343	4.5447700144718	4.5447700144718	4.5463479452851	4.54634794528495	0	0	0	0
14	1.99999755571118	2.96787081184129	3.76909902815626	4.18007856266511	4.54296279955762	4.61954295862187	4.66618692826447	4.69020345236951	4.69054933844385	4.69989771594414	4.69989753661389	4.70385289125131	4.70385289125131	4.7055888156917	4.70558881569154	0	0	0	0
14.5	1.99999989508842	2.978763298365	3.81281947590281	4.2728328014019	4.67193720312105	4.76149348028292	4.82138811872818	4.84827789402049	4.84891694717664	4.85926031180081	4.85925999970995	4.86361519172968	4.86361519172968	4.86552344333131	4.86552344333116	0	0	0	0
15	1.99999999769174	2.98668593754515	3.85063607252931	4.36072854535084	4.79606076839968	4.900928401718	4.97643994332199	5.00661357527663	5.00773387370208	5.01918735449201	5.01918689255761	5.02398242976545	5.02398242976541	5.02607920793806	5.02607920793791	0	0	0	0
15.5	1.9999999999738	2.99237477120666	3.8827333320444	4.44359711464778	4.91467353177037	5.03745349435377	5.13107846489019	5.16502928709845	5.16690742503066	5.17960516067615	5.17960458866159	5.18488636949686	5.18488636949629	5.1871899850502	5.18718998505004	0	0	0	0
16	1.99999999999986	2.99595463812812	3.90951416495977	4.52117981637096	5.02712037279333	5.17072655498693	5.2849942577567	5.32331596639671	5.32634490005448	5.34044472571625	5.34044423072197	5.3462644977164	5.34626449770819	5.34879560718548	5.34879560718531	0	0	0	0
16.5	2	2.9978910936146	3.93162403935111	4.5930812817953	5.13282121404587	5.30047060841872	5.43783474956319	5.48123293976231	5.48595126258852	5.50164043275737	5.5016406220253	5.50805945886124	5.50805945878285	5.51084135894664	5.51084135894648	0	0	0	0
17	2	2.99897873336778	3.9497896900709	4.65892595219149	5.23134445036707	5.42645737410409	5.58922151613998	5.63850966592212	5.64562639974676	5.66312844065486	5.66313101647175	5.67021837708111	5.67021837655591	5.67327748513042	5.67327748513025	0	0	0	0
17.5	2	2.99956840087202	3.9645549016618	4.71846997114728	5.32239669124663	5.54846470403323	5.73877726417753	5.79485374115218	5.80526381338065	5.82484481981378	5.8248539338334	5.83269206309763	5.83269206053684	5.83605867098051	5.83605867098036	0	0	0	0
18	2	2.9998143990191	3.97623542676884	4.77155171815273	5.40577371337863	5.66629141629536	5.88614835150009	5.94996251918849	5.96475442522687	5.98672346795935	5.98674807645091	5.99543420597458	5.9954341965796	5.9991434685068	5.99914346850664	0	0	0	0
18.5	2	2.99992523810179	3.98496234237834	4.818113600281	5.4813242828976	5.77982886115706	6.03100874174974	6.10353435710624	6.12399657961	6.14869438253208	6.1487520347574	6.15840064105352	6.15840061420253	6.1624937006778	6.16249370067766	0	0	0	0
19	2	2.99997949396993	3.99093192345042	4.85819201087687	5.54901970917429	5.88904586734246	6.17303769030572	6.25527629816593	6.28290560814276	6.31068372202865	6.31080631802528	6.32154881363497	6.32154875153863	6.32607391260691	6.32607391260673	0	0	0	0
19.5	2	2.9999943588561	3.9946192489584	4.89190098810456	5.60912970216173	5.99388734652722	6.31187510379531	6.40490508808155	6.44141281897289	6.4726162901371	6.4728582714984	6.48483791432051	6.48483779331605	6.48985092915189	6.48985092915173	0	0	0	0
20	2	2.9999981014507	3.99677824691102	4.91960439447233	5.66224775565001	6.09420883777438	6.44708347188923	6.55214212896781	6.59945183164198	6.63441758024796	6.63486691331655	6.64823039353067	6.64823018732956	6.6537936655037	6.65379366550355	0	0	0	0
20.5	2	2.9999997068778	3.99816534446097	4.94196195937182	5.70905216060187	6.18982095610025	6.57815362443846	6.69671363619682	6.75693956883872	6.79601056506177	6.79680301980493	6.81169459757416	6.81169428366253	6.817873509916	6.81787350991583	0	0	0	0
21	2	2.99999994910308	3.99914801881352	4.95964479558739	5.75017511284391	6.28055486764928	6.70454041364789	6.83835995573872	6.91376053454122	6.95730661292129	6.95864383703473	6.97520644204903	6.97520602225635	6.98206539649662	6.98206539649611	0	0	0	0
21.5	2	2.99999998756765	3.99969490970358	4.97320772048314	5.78622051078953	6.36621401377497	6.82570509319741	6.97684428728787	7.06976421234734	7.1181951116377	7.12036618583281	7.13874811895572	7.13874768649331	7.14634885313628	7.14634885313114	0	0	0	0
22	2	2.99999999946238	3.99988825660652	4.98313817140545	5.81774938342851	6.44654673428912	6.94113916923739	7.11196140294896	7.22477560959683	7.27853707257877	7.28194184559696	7.30230446931346	7.30230439603526	7.31070784069459	7.31070784064716	0	0	0	0
22.5	2	2.99999999990324	3.99995391133393	4.98993374362074	5.84533293657274	6.52128205587365	7.05034525283573	7.24352884785618	7.37859977488246	7.43816787475523	7.4433393883379	7.46585915237011	7.4658605273429	7.47512919806014	7.47512919774847	0	0	0	0
23	2	2.99999999999577	3.99998213494169	4.99421893254473	5.86961873364454	6.59013897685036	7.15283989387385	7.3713742708848	7.53101502602924	7.59690699323821	7.60453110398769	7.62939274256518	7.62939824450371	7.63960068982942	7.63960068833613	0	0	0	0
23.5	2	2.99999999999999	3.9999935958778	4.99674353278039	5.89116233512248	6.65287771501282	7.24816510257384	7.49533990891402	7.68175342372931	7.7545619086045	7.76549451510898	7.79288457156208	7.79290000120462	7.80410976996876	7.80410976453948	0	0	0	0
24	2	3	3.99999883005964	4.99821766222152	5.91027770755513	6.70934928296553	7.33591161472415	7.61527289093888	7.83049083414168	7.91092284562796	7.92620597977434	7.95631505200631	7.95635183229924	7.96864421116588	7.96864419558854	0	0	0	0
24.5	2	3	3.99999989519848	4.9991312159507	5.92715812472473	6.75945726468713	7.41579369507233	7.73101946757622	7.9768687196111	8.06575055053034	8.08662690569913	8.1196637576023	8.11974282188253	8.13319398265217	8.1331939460004	0	0	0	0
25	2	3	3.99999998049858	4.99966272400448	5.94192743581732	6.80321254687044	7.48773011705648	7.84243584713237	8.12050227442429	8.21877307198218	8.24669676992168	8.28290309936796	8.2830605972146	8.2977515380973	8.29775146470551	0	0	0	0
25.5	2	3	3.99999999677701	4.99988415811975	5.9546360367415	6.84087930313244	7.55188253101869	7.94937713944632	8.26095832758683	8.36970649432886	8.40634571815329	8.44598950287667	8.44628475329707	8.46230990683341	8.46230977755932	0	0	0	0
26	2	3	3.99999999985987	4.99995577407878	5.96537263004066	6.8729369806956	7.6086446404733	8.05167617351008	8.39774764208199	8.51827553190316	8.56550029620271	8.60886261284005	8.60938879699938	8.62685890704938	8.62685870220559	0	0	0	0
26.5	2	3	3.99999999996846	4.99998325815957	5.97431166784509	6.89992235951933	7.65860139474818	8.14915246898857	8.53035220046712	8.66421255278952	8.72406811919582	8.7714515581892	8.77234957904667	8.79138391184112	8.79138362153309	0	0	0	0
27	2	3	3.9999999999995	4.99999394584564	5.98162344764639	6.92233931625866	7.70239635811777	8.24162701833319	8.65826515243603	8.80725083099422	8.88192208159785	8.93367302126455	8.93514851943073	8.95587026055596	8.95586992260039	0	0	0	0
27.5	2	3	4	4.99999846555988	5.98743814511603	6.94062935706341	7.74057381296463	8.32892247822538	8.78100446560177	8.94712303034958	9.03889480178026	9.09542297467368	9.09776573774694	9.12030623024475	9.12030604034056	0	0	0	0
28	2	3	4	4.99999982632718	5.99185427946026	6.95521144562884	7.77363449587314	8.41084504159224	8.89809222760696	9.0835626706376	9.19478199758469	9.25657177437115	9.26017626940438	9.28468102765068	9.28468159812854	0	0	0	0
28.5	2	3	4	4.99999998185074	5.99498552117	6.9665908879913	7.80220535899437	8.4871618326873	9.00901954041621	9.21632823995603	9.34935630544016	9.41696322219303	9.42234927355353	9.44898209891518	9.44898497780763	0	0	0	0
29	2	3	4	4.99999999543205	5.99703146107816	6.97535652687216	7.82700859242258	8.55759263390506	9.11323622107613	9.34522499545459	9.50237794623261	9.57641669898296	9.58425009511025	9.61319372222552	9.6132023332299	0	0	0	0
29.5	2	3	4	4.99999999974922	5.9982789680388	6.98209321189525	7.84873800839529	8.62185996232413	9.2102360081845	9.4700972172077	9.65359362276426	9.73473263632568	9.74584542845077	9.77729633406282	9.77731757066475	0	0	0	0
30	2	3	4	4.99999999996887	5.99904198503053	6.98729814258304	7.86797657938339	8.67977687799648	9.29965597924101	9.59080902588951	9.8027209604286	9.89169514072231	9.90710450513881	9.94126802945156	9.94131480739551	0	0	0	0
30.5	2	3	4	4.99999999999726	5.99953012334059	6.99129228501884	7.88512355387856	8.73128917926332	9.38129395840373	9.70722880384504	9.94943005353744	10.0470696754723	10.0679934705882	10.1050864129815	10.1051815290717	0	0	0	0
31	2	3	4	4.99999999999999	5.99980820893464	6.99427138074989	7.90048050642965	8.77647515729353	9.45510717851467	9.81922943984331	10.0933468552728	10.2005980858814	10.2284637485749	10.2687272688717	10.2689089690374	0	0	0	0
31.5	2	3	4	5	5.99992833275757	6.99639610091199	7.91436326551884	8.81553619623793	9.5212149503641	9.92669297517693	10.234067094673	10.3519998078916	10.3884428527059	10.4321593260748	10.4324890601523	0	0	0	0
32	2	3	4	5	5.99997311483601	6.99782777228463	7.92700750760961	8.84881095742429	9.57990900593008	10.0295007603372	10.3711608350785	10.5009868437906	10.5478391251643	10.5953362529602	10.5959090740568	0	0	0	0
32.5	2	3	4	5	5.99999043490807	6.99872938715815	7.93848108901711	8.87678688403958	9.63165745889731	10.1275217994176	10.5041764212542	10.6472822876852	10.7065509193953	10.7581920727414	10.7591499059294	0	0	0	0
33	2	3	4	5	5.99999663115903	6.99927073744925	7.94878623440083	8.90002617015876	9.67702885874087	10.2206061699253	10.6326430528945	10.7906257126295	10.864465531744	10.9206427849226	10.9221903924768	0	0	0	0
33.5	2	3	4	5	5.99999918403169	6.99960581099967	7.9579581791383	8.91907550511125	9.71659047898502	10.3085783430236	10.7560691602744	10.9307708542987	11.0214512150108	11.0825872207052	11.0850103593163	0	0	0	0
34	2	3	4	5	5.99999987937203	6.99981729870284	7.96605910478067	8.93446176357304	9.75089315948037	10.3912379225356	10.8739429737448	11.0674862206913	11.1773466756388	11.2439039761247	11.247589223446	0	0	0	0
34.5	2	3	4	5	5.99999998498652	6.99992850243311	7.97313650046221	8.94674411218632	9.78053424693308	10.4683544462027	10.9857408021056	11.2005540976851	11.331952711233	11.404447748777	11.4099036171981	0	0	0	0
35	2	3	4	5	5.99999999818604	6.99997329677936	7.9792059184196	8.95655491749951	9.80619919574241	10.5396641993763	11.0909406185358	11.3297744586024	11.4850354852252	11.5640459790822	11.5719247148716	0	0	0	0
35.5	2	3	4	5	5.99999999993391	6.99999011387041	7.98429659960396	8.96452392708496	9.82860061672243	10.6049020496797	11.1890521414411	11.4549745304475	11.6363341424457	11.7224989438501	11.7336178645814	0	0	0	0
36	2	3	4	5	5.99999999998948	6.99999647393664	7.98849073532292	8.97114001211302	9.84835838751991	10.6638574339544	11.2796714490331	11.5760112087803	11.7855618161707	11.8795859377827	11.8949466841952	0	0	0	0
36.5	2	3	4	5	5.9999999999997	6.99999883380433	7.99188491323973	8.97669037663824	9.86590452627223	10.7164120571723	11.3625240134856	11.6927626788766	11.9323999747135	12.0350704186576	12.0558736185669	0	0	0	0
37	2	3	4	5	6	6.99999976256036	7.9945483719562	8.981340098529	9.88152295125401	10.7625784622873	11.4375038110635	11.8051212753358	12.0764977094399	12.1887010084483	12.2163537451822	0	0	0	0
37.5	2	3	4	5	6	6.99999996722875	7.99653045409809	8.98524159207534	9.89546427861108	10.8025380590996	11.5047084233909	11.9129833550364	12.2174723598708	12.3402119862951	12.3763271604275	0	0	0	0
38	2	3	4	5	6	6.99999999579677	7.99789854755741	8.98852881074428	9.90796046971759	10.8366440155345	11.5644399667588	12.0162301658291	12.3549013471451	12.4893296315246	12.5357166346428	0	0	0	0
38.5	2	3	4	5	6	6.99999999964472	7.99876753900215	8.99127921751136	9.91919111484913	10.8653829201993	11.6171629777613	12.1147228094816	12.4883270715098	12.6357814082361	12.694428992465	0	0	0	0
39	2	3	4	5	6	6.99999999998417	7.9992926222164	8.9935455658795	9.92928974227276	10.889296109767	11.6634227323244	12.2083060339597	12.6172681437455	12.7793017150271	12.8523526357657	0	0	0	0
39.5	2	3	4	5	6	6.99999999999715	7.99961896294482	8.9953853213929	9.93837528693658	10.9089128357203	11.703774222435	12.2968001752457	12.7412183149972	12.9196392593686	13.0093543976367	0	0	0	0
40	2	3	4	5	6	6.99999999999997	7.99982293056554	8.99684475327782	9.94656733919517	10.9247458843654	11.7387729329552	12.3799947800773	12.8596535472625	13.0565637385449	13.1652779602392	0	0	0	0
40.5	2	3	4	5	6	7	7.9999306771743	8.99795333597343	9.95397596078374	10.9373395765442	11.769018384221	12.4576512831904	12.9720454156904	13.1898632271491	13.3199362020118	0	0	0	0
41	2	3	4	5	6	7	7.99997472979365	8.99874040906652	9.96069796527164	10.9473032200261	11.7951862324968	12.5295118172264	13.0778733678739	13.3193421954118	13.4731047823641	0	0	0	0
41.5	2	3	4	5	6	7	7.99999065255829	8.99925471193628	9.96680051936111	10.9552736659971	11.8179886648755	12.595324097993	13.1766538632852	13.4448261827982	13.6245240273197	0	0	0	0
42	2	3	4	5	6	7	7.99999659854496	8.99956844858403	9.97229914552381	10.9618159453317	11.8380698488303	12.6548760417595	13.2679792733347	13.5661647718099	13.7739024008273	0	0	0	0
42.5	2	3	4	5	6	7	7.99999888411403	8.99976016746671	9.9771915238012	10.9673143050695	11.8558942694937	12.7080317195246	13.3515550496089	13.6832288144189	13.9209173923585	0	0	0	0
43	2	3	4	5	6	7	7.99999978105161	8.99988160549936	9.98149894527418	10.9719900483101	11.8717585623813	12.7547826961136	13.4272508781367	13.7959034913315	14.0652157578506	0	0	0	0
43.5	2	3	4	5	6	7	7.99999997058901	8.99995102888261	9.98525919393621	10.976019892556	11.8859104974784	12.7952957215245	13.4951468898572	13.9040790195182	14.2064127747058	0	0	0	0
44	2	3	4	5	6	7	7.9999999963684	8.99998200447684	9.98850076200714	10.9795672093475	11.8985868370933	12.8299170492059	13.5555353566497	14.0076392174297	14.3440901623425	0	0	0	0
44.5	2	3	4	5	6	7	7.99999999963932	8.99999335043883	9.99124027640265	10.9827421118213	11.9099749764439	12.8591249341074	13.6088699864641	14.1064533930017	14.4777966982231	0	0	0	0
45	2	3	4	5	6	7	7.99999999998277	8.99999757945982	9.99350799096011	10.9855903852634	11.920211959757	12.8834554388945	13.6556880585103	14.2003710583355	14.6070522681953	0	0	0	0
45.5	2	3	4	5	6	7	7.99999999999794	8.99999914046746	9.9953528614349	10.9881229242545	11.9294107315522	12.9034415239749	13.6965457090498	14.2892134712423	14.7313515648378	0	0	0	0
46	2	3	4	5	6	7	7.99999999999999	8.99999979231166	9.9968188891222	10.9903487204263	11.9376707596386	12.9195979193132	13.7319989825283	14.3727686483714	14.8501695065922	0	0	0	0
46.5	2	3	4	5	6	7	8	8.99999996946381	9.9979342144125	10.9922882510629	11.9450841416866	12.9324618449969	13.7626408134202	14.4507976482589	14.9629745729503	0	0	0	0
47	2	3	4	5	6	7	8	8.99999999640414	9.99872737123676	10.9939617149545	11.9517343994513	12.9426360819081	13.789140629112	14.5230467115376	15.0692474183675	0	0	0	0
47.5	2	3	4	5	6	7	8	8.99999999951174	9.99924655917565	10.9953809609489	11.9576961372496	12.9507590399558	13.8122113941712	14.5892653747234	15.1685043800567	0	0	0	0
48	2	3	4	5	6	7	8	8.99999999997946	9.99956354409384	10.9965594766632	11.9630385177388	12.9574065126917	13.8325087563934	14.6492354675045	15.2603294815685	0	0	0	0
48.5	2	3	4	5	6	7	8	8.99999999999734	9.99975707638055	10.997520390353	11.9678260552293	12.9629790107802	13.850515967105	14.7028131401779	15.3444179648244	0	0	0	0
49	2	3	4	5	6	7	8	8.99999999999995	9.99987970863845	10.9982875582426	11.9721229174688	12.967700454026	13.8665402636818	14.749981219926	15.4206284914594	0	0	0	0
49.5	2	3	4	5	6	7	8	9	9.99995005586119	10.9988768211768	11.9759917221723	12.9717374517237	13.8808302429807	14.790894480694	15.4890269806638	0	0	0	0
50	2	3	4	5	6	7	8	9	9.99998163425611	10.9993017181182	11.9794859728645	12.9752494607606	13.893625258349	14.8258879916064	15.5498925043666	0	0	0	0


==> data/meric_symm2.txt <==
SNR	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024	QAM2048
0	0.0281607382897202	0.0281607386208678	0.0281607382948463	0.0281607382897322	0.0281607382897349	0.0281607383366911	0.0281607382946856	0.0281607382897278	0.0281607393004322
1	0.050462141510051	0.0504621426367335	0.0504621417796738	0.0504621415100623	0.0504621415407187	0.0504621415100499	0.0504621416718956	0.0504621415789939	0.0504621416926647
2	0.0834512674095285	0.0763085613059911	0.0763085614711829	0.0763085613116723	0.0763085614094927	0.0763085662896059	0.07630856284301	0.0763085613075574	0.0763085617699359
3	0.12000323648711	0.0839627989836829	0.0839627976861532	0.0839627985692744	0.0839627976474642	0.0839627993381091	0.083962797615035	0.0839627977012576	0.0839627976648192
4	0.160427970832956	0.0854372079910963	0.0854372092890523	0.0854372094357141	0.0854372108821251	0.0854372107852621	0.0854372093189382	0.0854372116409705	0.0889546389734888
5	0.213662586663834	0.087533250629523	0.0875332507182121	0.0875332509325597	0.0875332564394693	0.0875332506723305	0.0875332564545346	0.087533260623867	0.0898994658828043
6	0.286501282544787	0.0956063054388387	0.0956063067623036	0.0956063540186003	0.0956063120151693	0.0956063093006767	0.0956063054225362	0.0967104993013681	0.0966213777662768
7	0.376786945186283	0.114829125592065	0.110624949355934	0.110624953636805	0.110625010700553	0.10943785937123	0.106997880148891	NaN	0.105722503376052
8	0.487180395902461	0.149765949271081	0.127907798938315	0.121199999947258	0.117399839233846	0.114595235478779	0.11352806703293	NaN	0.113231088826855
9	0.621192681811699	0.203266773350076	0.15211788566077	0.122127312043629	0.121413884443352	0.119317212016533	0.117740771897629	NaN	0.11704603314677
10	0.780711233838307	0.283642394901259	0.187204316260529	0.119447998618234	0.118767245959212	0.116405351624972	0.115336553581245	NaN	0.112790482181501
11	0.971989895500445	0.395343059829289	0.223463813254176	0.118753329717575	0.116764571613281	0.112227767631508	0.109248744114917	NaN	0.107463555398357
12	1.19726505456473	0.536945524030437	0.269053161910018	0.125546789290366	0.119115231888427	0.110248950289111	0.107943702147793	NaN	0.104167230638817
13	1.45207072194055	0.710712218860217	0.328437425882867	0.144723220688991	0.128396918164572	0.107936340383039	0.105499693465458	NaN	0.100924745602285
14	1.73318327613202	0.915128562290537	0.41546740109795	0.180772051791651	0.143459922713361	0.11227521805792	0.103659323699373	NaN	0.0979838755624041
15	2.03706446559793	1.15070348154826	0.53528306237324	0.23601981863151	0.159815766884117	0.12006393089097	0.106700160289578	NaN	0.100133978351727
16	2.35391606209442	1.41528260401554	0.690926282722367	0.309342293067478	0.205677546129141	0.124558199912703	0.102883362002022	NaN	NaN
17	2.67623234950806	1.70280140761268	0.846103999835948	0.374792330480504	0.236248118615628	0.126653539381206	0.102176900608118	NaN	0.0853194299185613
18	3.00221982608711	2.01188607105514	1.11726807026874	0.503250441099916	0.281214521871528	0.135620559051261	0.10244770148543	NaN	NaN
19	3.32971982476929	2.33281231555022	1.38463160601071	0.644588580860194	0.338256644288153	0.156619594572122	0.11033571212909	NaN	0.0752261943626822
20	3.65821158697575	2.65866613498727	1.67938150457276	0.845157680792465	0.418135322294352	0.189254013912493	0.129206452638972	NaN	NaN
21	3.98746346126984	2.98753677234233	1.99473093957798	1.07838656916539	0.515934777649066	0.234713373201002	0.150624695660815	NaN	0.0784871586558191
22	4.31731600208187	3.31732681236665	2.31910374763112	1.35363480014832	0.663441721320242	0.301176446370965	0.182403684556371	NaN	NaN
23	4.64764716249174	3.6476488618106	2.64786254736966	1.66699403071511	0.84406051210945	0.384765056793235	0.21339525923749	NaN	0.0854442883581648
24	4.97835949780125	3.97835972886713	2.97839249847372	1.98428632923445	1.07339875224201	0.495719722978874	0.276791182661075	NaN	NaN
25	5.30937524121281	4.3093752439942	3.30938731252507	2.31000550499989	1.34718175397082	0.639938453731824	0.34171951706946	NaN	NaN
26	5.64063238901739	4.64063238910603	3.64064174157957	2.64072222334413	1.6577068309148	0.830278600381731	0.412087065121549	NaN	NaN
27	5.97208154332096	4.97208154332113	3.97208497818135	2.97211606036106	1.97526113173431	1.065517348688	0.521678582842391	NaN	NaN
28	6.30368337320288	5.30368337320288	4.30368343577679	3.30371459040014	2.30466611979797	1.34120541143788	0.658176380537371	NaN	NaN
29	6.63540657832163	5.63540657832163	4.63540657880764	3.63541197722094	2.63557712613466	1.64775669546369	0.838603002295327	NaN	NaN
30	6.96722625883599	5.96722625883599	4.96722625883915	3.96723617027732	2.9672594896963	1.97050414967399	1.06562748445573	NaN	NaN


==> data/mericsGMI.txt <==
SNR	QAM16	QAM64	QAM256	QAM1024	QAM4096	QAM16384	QAM65536
-10	0.115922784167076	0.0993677108667201	0.094205422730445	0.0927267354865577	0.0922404520414517	0.092058081711345	0
-9.5	0.129580373674426	0.111417422575423	0.105611848474012	0.103955295845566	0.103413238473662	0.103210961176211	0
-9	0.144778832917074	0.124898414879468	0.118369463666295	0.116513849224656	0.11590993598352	0.115685800444032	0
-8.5	0.16167438396907	0.139969558343866	0.132627607569437	0.130549208128846	0.129876732050782	0.129628628877457	0
-8	0.180434562165317	0.156803696896676	0.14854870879303	0.146220955223914	0.145472517055653	0.145198167507797	0
-7.5	0.201237841809198	0.175587785284999	0.166308450924158	0.163701560303938	0.162868990588558	0.162565933346256	0
-7	0.224272876368651	0.196522690271204	0.186095654480709	0.183176204587651	0.18225047279118	0.181916048099884	0
-6.5	0.249737266939754	0.219822572355453	0.208111811002184	0.204842246879354	0.203813354991624	0.203444685471826	0
-6	0.277835772542224	0.245713764251292	0.232570207790766	0.228908269018071	0.227765126851095	0.227359094203379	0
-5.5	0.308777884704227	0.274433068533685	0.259694590530366	0.255592647170925	0.254322926475831	0.253876143241973	0
-5	0.342774707725774	0.30622541175021	0.289717326888872	0.285121612147519	0.283711576668013	0.283220352121482	0
-4.5	0.380035109877774	0.34134081771685	0.322877057830906	0.31772678665156	0.316161095275572	0.315621394340173	0
-4	0.420761124645999	0.38003070063194	0.359415854482754	0.353642219898852	0.351903699983971	0.351311093728611	0
-3.5	0.465142562353723	0.42254353070024	0.399575935435267	0.393100978564938	0.391170366026502	0.390519971723883	0
-3	0.513350729158693	0.469119990657981	0.443596038846733	0.436331394088539	0.434187035795482	0.43347344384126	0
-2.5	0.565531082759799	0.519987813822121	0.49170757950279	0.483553104839816	0.481170617504196	0.480387801947334	0
-2	0.621794723133487	0.575356554669553	0.54413074465394	0.534973061679109	0.532324940356132	0.531466149575408	0
-1.5	0.682209055440152	0.635412564985958	0.601070685580302	0.590781681270728	0.587836849914684	0.586894474010213	0
-1	0.746788926174137	0.700314417688698	0.662713940373018	0.651149327484335	0.647872622816653	0.646838034887846	0
-0.5	0.815490725038304	0.770188962026701	0.729225181492768	0.716223271001819	0.712574849821975	0.711438221659151	0
0	0.888212257729691	0.845128166742907	0.800744331576217	0.786125218579087	0.782059883793126	0.780809984929332	0
0.5	0.964799000866455	0.92518691598806	0.877384046034266	0.860949430075626	0.856415888868897	0.855039886636977	0
1	1.04505212361593	1.01038180309489	0.959227517063296	0.940761385335747	0.935701470029038	0.934184742606512	0
1.5	1.12872864686567	1.10069046333077	1.04632647202244	1.02559693875331	1.01994479386356	1.01827074439912	0
2	1.21552725941458	1.19605014818254	1.13869908865304	1.11546185235365	1.10914300806954	1.10729285991841	0
2.5	1.30507103517008	1.29635382154268	1.23632744234081	1.21033144855725	1.20326167201431	1.20121426916181	0
3	1.39692085573082	1.40144317197811	1.33915433351859	1.31014996575196	1.30223395789057	1.29996563872766	0
3.5	1.49064978313314	1.51110076941035	1.44708003061257	1.41482938873124	1.4059596613821	1.40344421287161	0
4	1.5859574636179	1.62504618733863	1.55996012818896	1.52424828529719	1.51430450022044	1.51151306146818	0
4.5	1.68273409233025	1.74293989220229	1.67760579477473	1.63825207253423	1.62710061666512	1.62400136467668	0
5	1.78096634466117	1.86439264013777	1.79978728909499	1.75665628398696	1.7441494150902	1.74070702396287	0
5.5	1.88048883907869	1.98897153799158	1.92624113477487	1.87925352944363	1.86522758766487	1.86140262454651	0
6	1.98080477123854	2.11619671484	2.05668058215021	2.00582326211121	1.99009628254903	1.98584463079174	0
6.5	2.08121768642438	2.24553912521674	2.19080768037787	2.13614170378207	2.1185121595199	2.11378430811767	0
7	2.18118001602754	2.37644427624127	2.32832458228163	2.26998966510708	2.25023835591063	2.24497828613364	0
7.5	2.28056490647007	2.50839000176904	2.4689435009077	2.40715863538679	2.38505354273195	2.37919726726814	0
8	2.37964635527416	2.64094476875945	2.61239340239701	2.54745655265313	2.52275820975325	2.51623250281298	0
8.5	2.4786763502508	2.77377815996114	2.75841651118182	2.69071319501642	2.66317873040795	2.65590021462801	0
9	2.57738385187108	2.90661739495922	2.90675804588293	2.83678203810875	2.80616923185962	2.79804356566773	0
9.5	2.67497605601758	3.03919846355424	3.05716006690668	2.98553630239258	2.95161027094564	2.94253109270286	0
10	2.77055554617806	3.17125969463793	3.20935434351317	3.13686170138036	3.09940418172237	3.0892509286512	0
10.5	2.86355105758595	3.3025702984633	3.36305703742439	3.29064415546226	3.24946652942431	3.23810154061971	0
11	2.95403018243505	3.43294349911202	3.5179732302023	3.44675511415769	3.4017139534049	3.38898102260021	0
11.5	3.04244323995413	3.56218967948006	3.67379593828346	3.6050416502267	3.55605131609427	3.5417765860727	0
12	3.12874371555398	3.6900348411249	3.83019767804774	3.76532008159884	3.71236245071353	3.69635637120642	0
12.5	3.21224859098829	3.81613040652237	3.98681948424559	3.92737793009706	3.87050891079089	3.85256747083815	0
13	3.29227654206319	3.94017179609685	4.14325824768335	4.09098306306942	4.03033783904308	4.01024261374856	0
13.5	3.36849517033775	4.06196467937435	4.29906351420435	4.25589538983017	4.19169510643991	4.1692134645085	0
14	3.44074994666386	4.18138017656902	4.45376039148161	4.42188014418178	4.3544349844923	4.32932371079691	0
14.5	3.50900992442073	4.29825754072345	4.60689672813812	4.58870633271966	4.51842356402635	4.49043639198207	0
15	3.57329960290444	4.41235276566096	4.75808659015873	4.75612987189094	4.68354263109502	4.65243647920841	0
15.5	3.6336512533273	4.52336378438302	4.90703176893543	4.92388349875318	4.84969192533299	4.81523227643981	0
16	3.68995679833508	4.63095960707775	5.05351786387532	5.09169041051248	5.01678499762586	4.97875765261058	0
16.5	3.74168124877252	4.7348631940863	5.19738684235798	5.25929182675744	5.18474426795788	5.14297514120526	0
17	3.78800200584032	4.83492434031947	5.33848828113294	5.42645703002705	5.35349596281067	5.30787286486829	0
17.5	3.82849133722743	4.93113106925851	5.47666664480733	5.5929651302629	5.5229652605103	5.47344907760429	0
18	3.86349757526277	5.02357176907571	5.61179618050011	5.75856498315074	5.69306829097879	5.63969205929999	0
18.5	3.89365686202238	5.11233595428116	5.74378402988153	5.92295690607632	5.86369693123982	5.80656895976984	0
19	3.91931857339014	5.19740436007243	5.87256362914695	6.0858212634094	6.03471564888914	5.9740287079206	0
19.5	3.94055446598373	5.27871651458926	5.99809822335674	6.24685592594346	6.205970596823	6.14201353212112	0
20	3.9574612681841	5.35627763528225	6.12036187265688	6.40579786236206	6.37730170527427	6.31046894973455	0
20.5	3.9704319642949	5.43012260959794	6.2393288369538	6.56242040548024	6.54855413047592	6.47934846834905	0
21	3.98012171094571	5.50021043954175	6.3549675484473	6.71651416814677	6.71957820604521	6.64861543695316	0
21.5	3.98727088683126	5.56636171220433	6.46722880079538	6.86788943933754	6.89023022113688	6.81824003531558	0
22	3.99236739208456	5.62833161781031	6.57604937154477	7.01638661340152	7.06037058294502	6.98820206472032	0
22.5	3.99565164986707	5.68583092547612	6.68134337724607	7.16189294563435	7.22985557198501	7.1584990545125	0
23	3.99758526555613	5.73853874529705	6.78300415697006	7.30435792658323	7.39853991255849	7.32914095273562	0
23.5	3.99875409176023	5.78615645202029	6.8809598721804	7.44375728645756	7.56628417719389	7.50013462405506	0
24	3.99944489985997	5.82848679272482	6.97521234304155	7.58003825361192	7.73294477582387	7.67147187173214	0
24.5	3.99976881832044	5.86543641327772	7.0658004767745	7.7131117733374	7.89834565167056	7.84312130300004	0
25	3.99990157498472	5.89696858974694	7.15273855362618	7.84289796132667	8.06225457158072	8.01502377339196	0
25.5	3.99996593785118	5.92315060815407	7.23597379954335	7.96939152172933	8.22438472186763	8.18709223303797	0
26	3.99999096230401	5.94423207431865	7.31540270631875	8.09264080130203	8.38442882298725	8.35921221554787	0
26.5	3.99999716937397	5.96069304503471	7.39093087901578	8.2126449012676	8.54211346521411	8.53124384249378	0
27	3.99999929334232	5.97320001105398	7.46250354007541	8.3293155114156	8.69722172560028	8.7030338382076	0
27.5	3.9999999025951	5.98246126704923	7.53006821352073	8.44252065508953	8.84956741443644	8.87443196523564	0
28	3.99999997761269	5.98907832342976	7.59353936349257	8.55212752658983	8.99898085556533	9.04529708022026	0
28.5	3.99999999700505	5.99354422941109	7.65275611363981	8.65803656520439	9.14532130845446	9.21548950291381	0
29	3.99999999983378	5.99635903843753	7.70746262218762	8.7601894654695	9.28848747148869	9.38485988299171	0
29.5	3.99999999997032	5.9980396744356	7.75735822606845	8.85856737956274	9.42842702757212	9.55324146695444	0
30	3.99999999999962	5.99900595032165	7.80216750111248	8.95320220155566	9.56511846099642	9.72044868854972	0
30.5	4	5.99953532574271	7.84171353818368	9.04414970832507	9.69853396953661	9.88627891804891	0
31	4	5.9998060395367	7.87596024338298	9.13143394446766	9.82863562780992	10.0505110898002	0
31.5	4	5.99992900813062	7.90500354130543	9.21502094029963	9.95540145371267	10.2129015750541	0
32	4	5.99997624685107	7.92908527433588	9.29483982279979	10.0788377065056	10.3731875244328	0
32.5	4	5.99999235518086	7.94859590839215	9.37082303577038	10.1989484409261	10.5311053820957	0
33	4	5.99999763578213	7.96402077305857	9.44293278274014	10.3156969450754	10.6864160827915	0
33.5	4	5.99999940511819	7.97584972124857	9.51112451198746	10.428999777976	10.8389194199271	0
34	4	5.99999989708978	7.98453415940042	9.57528491949932	10.538746312821	10.9884557162738	0
34.5	4	5.99999999004459	7.99054624680674	9.63521728304932	10.6448322299285	11.134906555576	0
35	4	5.99999999946715	7.99444687805751	9.69065700185336	10.7471871517154	11.2781892670407	0
35.5	4	5.99999999998656	7.99684855730709	9.74130854109575	10.8457791812373	11.4182509981031	0
36	4	5.99999999999988	7.99829626140255	9.78690604697782	10.9406171132254	11.5550587263059	0
36.5	4	6	7.99915716011974	9.82726490165904	11.0317447356276	11.6885785806536	0
37	4	6	7.99963527567364	9.86233639838103	11.1192065117515	11.8187769596343	0
37.5	4	6	7.99986172876588	9.89224421324839	11.2030029273031	11.9456405847741	0
38	4	6	7.99994925888278	9.9172747458839	11.2830779617637	12.0691790661763	0
38.5	4	6	7.99998132959495	9.93784162585934	11.3593584244098	12.1893999410184	0
39	4	6	7.99999360853105	9.95439874909851	11.4318027754185	12.3062753364608	0
39.5	4	6	7.99999820909302	9.96737614322802	11.5003699047245	12.4197272095432	0
40	4	6	7.99999964666399	9.97719813426835	11.5649410359419	12.5296448216703	0
40.5	4	6	7.9999999515387	9.98433844655562	11.6253055960148	12.6359238785062	0
41	4	6	7.99999999374801	9.98934360425938	11.6812007200931	12.7384961015256	0
41.5	4	6	7.99999999936434	9.99278784948892	11.7323484562555	12.837328570094	0
42	4	6	7.99999999997019	9.99518087916743	11.7784867429951	12.9324211410312	0
42.5	4	6	7.999999999997	9.99686596671426	11.8194114153617	13.0238074666838	0
43	4	6	7.9999999999999	9.99802363492999	11.8550377940469	13.1115252982616	0
43.5	4	6	8	9.99878416483556	11.8854552129768	13.1955728683292	0
44	4	6	8	9.99927115387295	11.9109317667409	13.2758997903801	0
44.5	4	6	8	9.99957515921723	11.9318664840599	13.3524354110102	0
45	4	6	8	9.99975639126243	11.9487188256793	13.4251302750725	0
45.5	4	6	8	9.99986439548045	11.9619524180267	13.4939392830719	0
46	4	6	8	9.99993152737744	11.97202346987	13.5587491347931	0
46.5	4	6	8	9.99997080589898	11.979418516064	13.6193583364038	0
47	4	6	8	9.99998914980443	11.9846902128039	13.6755138935569	0
47.5	4	6	8	9.99999600906728	11.9884269197216	13.7269443239899	0
48	4	6	8	9.99999854151502	11.9911510274445	13.7733884477015	0
48.5	4	6	8	9.99999947268525	11.9932047010642	13.8146406268212	0
49	4	6	8	9.99999985867937	11.9947579913431	13.8506076492412	0
49.5	4	6	8	9.99999997789836	11.995934644189	13.8813621494314	0
50	4	6	8	9.99999999734155	11.9968577516356	13.9071580433899	0


==> data/mericsMI.txt <==
SNR	QAM16	QAM64	QAM256	QAM1024	QAM4096	QAM16384	QAM65536
-10	0.137490607766825	0.137502921171746	0.137503297140996	0.137503442103879	0.137503495504635	0.137503514315888	0
-9.5	0.15339896620769	0.153417721600273	0.153418292167911	0.153418512091488	0.153418593129009	0.153418621699483	0
-9	0.171039301830005	0.171067757180571	0.171068619052259	0.171068951131288	0.171069073539192	0.171069116738659	0
-8.5	0.190574541422494	0.190617530331938	0.190618825647336	0.190619324507011	0.190619508472738	0.190619573475866	0
-8	0.212176991120649	0.212241640327428	0.212243576364822	0.212244321586672	0.212244596553093	0.212244693852965	0
-7.5	0.236027445815394	0.236124193125091	0.236127069581645	0.236128176097145	0.236128584644236	0.236128729466119	0
-7	0.262313877760179	0.262457901365306	0.262462147593665	0.262463779825991	0.262464382973846	0.262464597222765	0
-6.5	0.29122963332378	0.29144283655689	0.291449061626006	0.291451452420898	0.291452336765552	0.291452651672774	0
-6	0.322971067747711	0.323284802257429	0.323293861186414	0.323297336709178	0.323298623869173	0.323299083536908	0
-5.5	0.357734553498363	0.358193307758902	0.358206387722234	0.35821139957876	0.358213258484078	0.358213924560216	0
-5	0.395712809789158	0.396379136714978	0.396397867447182	0.396405033275899	0.396407695859462	0.39640865360203	0
-4.5	0.437090520612637	0.43805152418645	0.438078117330727	0.438088270972395	0.438092051814449	0.438093417822882	0
-4	0.48203923811084	0.4834149780636	0.483452401108808	0.483466653160887	0.483471973574979	0.483473905464827	0
-3.5	0.530711610606776	0.532665805359703	0.532717997722989	0.53273780681179	0.532745223735672	0.532747932008462	0
-3	0.583235035923367	0.585988428259434	0.586060571152657	0.586087825620815	0.586098065480552	0.586101827782022	0
-2.5	0.639704928466769	0.643551596033761	0.643650455929272	0.643687564879643	0.643701562328381	0.643706740190822	0
-2	0.700177905913422	0.705504613284803	0.705638994063356	0.705688985891037	0.70570792699329	0.705714985016655	0
-1.5	0.764665329884491	0.771973708346947	0.77215507389834	0.772221699662223	0.772247068715773	0.772256595961677	0
-1	0.833127715728399	0.843058654184004	0.843302026998026	0.843389865317414	0.843423494106352	0.843436227267922	0
-0.5	0.905470468365421	0.918829725454404	0.919155033703333	0.919269593391643	0.919313711286359	0.919330558978583	0
0	0.981541165022313	0.999325030775763	0.99975917062994	0.999906987070725	0.99996427008813	0.999986337402861	0
0.5	1.06112836539054	1.08454820553828	1.08512820461382	1.08531692601983	1.08539054278844	1.08541915511034	0
1	1.14396215084211	1.17446640182316	1.1752441993562	1.17548265961217	1.17557631220184	1.17561303721428	0
1.5	1.22971769726356	1.26900848885245	1.27005795644253	1.27035623231046	1.2704741901104	1.270520856953	0
2	1.31802463829132	1.36806340420731	1.36949026549311	1.3698597177257	1.37000684297418	1.37006555765283	0
2.5	1.40848460517903	1.47147868464507	1.47343389303917	1.4738871938454	1.47406895798317	1.47414211437117	0
3	1.50069478525026	1.57905931756907	1.58175619969394	1.58230735412928	1.58252984480488	1.58262013088958	0
3.5	1.594268239306	1.6905670753573	1.6943022421147	1.69496662078067	1.69523654002119	1.6953469394162	0
4	1.68883967647876	1.80572030912207	1.81089818935517	1.81169260941922	1.8120172641587	1.81215105328379	0
4.5	1.7840557466313	1.92419390124321	1.93135485846236	1.93229778910847	1.93268507592098	1.93284581761234	0
5	1.87956775399682	2.04561929104118	2.05547114665076	2.05658318743243	2.05704157392299	2.05723310854397	0
5.5	1.97505115465866	2.16958597618675	2.1830371090741	2.18434200525986	2.18488051105069	2.18510694639295	0
6	2.07024737866488	2.29564820276491	2.31383641887865	2.3153630275147	2.31599120799012	2.31625690937461	0
6.5	2.1649842413982	2.42334034625219	2.44764797792444	2.44943374186576	2.450161677713	2.45047125972374	0
7	2.25914341168533	2.55219795247733	2.58424654583539	2.58634310385202	2.58718139912517	2.58753972036352	0
7.5	2.35259527847255	2.68177279218133	2.72340241297586	2.72588391193256	2.72684370345645	2.72725586562548	0
8	2.44515701707338	2.81163302703715	2.86488027687767	2.86785477753938	2.86894775964798	2.86941911219535	0
8.5	2.5366235230724	2.94135520037676	3.00843746648881	3.01206169297236	3.01330016394068	3.01383631542907	0
9	2.62684517896576	3.07052213769534	3.15382150077539	3.15831921332968	3.15971615361522	3.16032299096731	0
9.5	2.71576992429068	3.19873573523175	3.30076690236479	3.30645127302852	3.30802047536324	3.30870419216104	0
10	2.80341340465511	3.32564681536646	3.44899161092287	3.4562916435801	3.45804794539746	3.45881508053092	0
10.5	2.88977925192628	3.45098125034994	3.59819453441605	3.60768400451697	3.60964374167423	3.61050122985317	0
11	2.9747835155841	3.57453110601658	3.74805686576127	3.76048156603634	3.76266346916065	3.76361870513083	0
11.5	3.05824002890428	3.69610184188521	3.89824844243553	3.91454619040039	3.9169730375713	3.91803395631509	0
12	3.13990668613332	3.81547430294802	4.04843585544561	4.06974700859956	4.07244838783283	4.07362356378599	0
12.5	3.21951113055968	3.93245484520683	4.19828613209877	4.22595853964739	4.22897509886638	4.23027386879997	0
13	3.29672422210875	4.04694188130941	4.34746467546695	4.38305826032098	4.38644790107937	4.387880517817	0
13.5	3.37113717911737	4.15887741019051	4.49563250405721	4.54092358310194	4.54477012024417	4.54634794528511	0
14	3.44230741117543	4.26818290506448	4.64244683865071	4.69942831569701	4.703853077781	4.7055888156917	0
14.5	3.50988612214657	4.37476820424595	4.78757164772935	4.85843865138232	4.86361547722262	4.86552344333131	0
15	3.57373087810997	4.47858947017185	4.93069877971909	5.01780874046024	5.02398280078428	5.02607920793845	0
15.5	3.63383310780266	4.57962439606637	5.07155796886119	5.17737649949002	5.18488671118725	5.18718998505563	0
16	3.690024624632	4.67782150957829	5.20991203807638	5.33696105357159	5.34626439802371	5.34879560723532	0
16.5	3.74170524526993	4.77314987393902	5.34553960206595	5.49636274746498	5.50805775192685	5.5108413592705	0
17	3.78801007997096	4.86559406979856	5.47822256340531	5.65536467129036	5.6702122498043	5.67327748667577	0
17.5	3.82849355793686	4.95511834312964	5.60777521440726	5.81373305825697	5.83267550452526	5.836058676578	0
18	3.86349808664924	5.04173221754312	5.73406620924468	5.97121577349322	5.99539547654548	5.99914348443526	0
18.5	3.8936569607514	5.12548607984972	5.85699859321616	6.1275418828536	6.15831831343525	6.16249373763761	0
19	3.91931858906433	5.20641220638502	5.97651711107984	6.28242570706561	6.32138592957116	6.32607398540285	0
19.5	3.94055446796416	5.28455084208007	6.09262772916935	6.43557792196221	6.48453387705361	6.48985105569252	0
20	3.9574612683796	5.35990431571051	6.2053758246207	6.58672289274895	6.6476901683185	6.65379386465335	0
20.5	3.97043196430949	5.43231225253969	6.31482636525313	6.73560973642354	6.81077478090026	6.81787379049095	0
21	3.98012171094649	5.50145985337513	6.42104618085026	6.88201178783306	6.97369819204812	6.98206571543966	0
21.5	3.98727088683129	5.56700577290171	6.52410175992586	7.02571967508569	7.13635771653573	7.14634899913321	0
22	3.99236739208456	5.62862402649399	6.62407176650599	7.16653348987427	7.29863277508333	7.31070716819338	0
22.5	3.99565164986707	5.68595086661843	6.7210524980381	7.30427623314155	7.46038091239457	7.47512609652455	0
23	3.99758526555613	5.73859019287567	6.81514390863797	7.43881435333286	7.62143597100202	7.63959162189004	0
23.5	3.99875409176023	5.78617952221278	6.90641522606376	7.57005456906759	7.78161030494316	7.80408764281331	0
24	3.99944489985997	5.82849489848421	6.99488778841958	7.6979350211262	7.94069860124401	7.96859577821674	0
24.5	3.99976881832044	5.86543867709089	7.08055370191862	7.8224164068431	8.09847930705422	8.13309592640113	0
25	3.99990157498472	5.89696911436043	7.16338398154566	7.9434750661645	8.25471510737798	8.29756481849103	0
25.5	3.99996593785118	5.92315068934329	7.24331137393563	8.06111453194189	8.40915459330379	8.46197189989253	0
26	3.99999096230401	5.94423210095755	7.32021291655707	8.17537127311156	8.56154169711472	8.62627288656902	0
26.5	3.99999716937397	5.96069305243549	7.39392531674326	8.28629835886788	8.71163129245203	8.79040566496424	0
27	3.99999929334232	5.97320001216802	7.46426680060618	8.39394975775634	8.85919355322712	8.95429203075674	0
27.5	3.9999999025951	5.98246126716927	7.53104367624712	8.49837415854259	9.00401148058478	9.11783849262791	0
28	3.99999997761269	5.9890783234325	7.59404469741853	8.59961649779289	9.14588718598959	9.28093260902856	0
28.5	3.99999999700505	5.99354422941092	7.65299846319016	8.69772780417808	9.28464801284624	9.4434390250582	0
29	3.99999999983378	5.99635903843753	7.70756720944737	8.79277053504864	9.42014922456363	9.60519741716036	0
29.5	3.99999999997032	5.9980396744356	7.75739918505284	8.88481295585522	9.55228148057756	9.76602233632898	0
30	3.99999999999962	5.99900595032165	7.80218274337371	8.97391106360227	9.6809747832442	9.92570686825112	0
30.5	4	5.99953532574271	7.84171880109032	9.06008747941578	9.80619326626148	10.0840291834638	0
31	4	5.9998060395367	7.87596180277539	9.14333164366186	9.92792363552521	10.2407584729859	0
31.5	4	5.99992900813062	7.90500393205087	9.22360735286516	10.0461654938548	10.39565785165	0
32	4	5.99997624685107	7.92908537086882	9.30084531719752	10.1609354185548	10.5484850532796	0
32.5	4	5.99999235518086	7.94859592880365	9.37493551616108	10.27227558335	10.6989955986703	0
33	4	5.99999763578213	7.96402077646932	9.44572404387686	10.3802518783333	10.8469527413153	0
33.5	4	5.99999940511819	7.97584972170344	9.51301022950685	10.4849444302217	10.9921388608079	0
34	4	5.99999989708978	7.98453415943175	9.57655173175089	10.5864346095271	11.1343604826995	0
34.5	4	5.99999999004459	7.99054624680718	9.63606296903039	10.6847936153044	11.2734496030545	0
35	4	5.99999999946715	7.99444687805749	9.6912136967534	10.7800829966826	11.4092647284486	0
35.5	4	5.99999999998656	7.99684855730709	9.7416632586612	10.8723598840972	11.5416936509964	0
36	4	5.99999999999988	7.99829626140255	9.78712187563175	10.9616751842155	11.6706590007855	0
36.5	4	6	7.99915716011974	9.82739087115656	11.0480640965938	11.7961195859796	0
37	4	6	7.99963527567364	9.86240710323103	11.1315391854339	11.9180641066003	0
37.5	4	6	7.99986172876588	9.89228090712646	11.2120818628822	12.0365030702713	0
38	4	6	7.99994925888278	9.91729173419704	11.2896259755941	12.1514657613672	0
38.5	4	6	7.99998132959495	9.93784863190665	11.3640560648513	12.2630007428972	0
39	4	6	7.99999360853105	9.95440128914186	11.4352148822588	12.371172159697	0
39.5	4	6	7.99999820909302	9.96737696556219	11.5028990802569	12.4760549149909	0
40	4	6	7.99999964666399	9.97719837304089	11.5668564907005	12.5777311158739	0
40.5	4	6	7.9999999515387	9.98433850467997	11.626792488492	12.6762804578654	0
41	4	6	7.99999999374801	9.98934361575146	11.6823822730263	12.7717717799575	0
41.5	4	6	7.99999999936434	9.99278785132815	11.7332988078969	12.8642624188726	0
42	4	6	7.99999999997019	9.995180879394	11.7792500688859	12.9537982624032	0
42.5	4	6	7.999999999997	9.99686596673521	11.8200173209387	13.0404095219251	0
43	4	6	7.9999999999999	9.99802363493139	11.8555087787333	13.1241040162588	0
43.5	4	6	8	9.99878416483562	11.8858092261866	13.2048593666156	0
44	4	6	8	9.99927115387295	11.911185004864	13.2826140711316	0
44.5	4	6	8	9.99957515921723	11.932036349764	13.3572626217234	0
45	4	6	8	9.99975639126243	11.9488253025755	13.4286538722947	0
45.5	4	6	8	9.99986439548045	11.9620155889636	13.4965864165157	0
46	4	6	8	9.99993152737744	11.9720590921255	13.5608074323529	0
46.5	4	6	8	9.99997080589898	11.9794370513078	13.6210226596335	0
47	4	6	8	9.99998914980443	11.984698813832	13.6769119899338	0
47.5	4	6	8	9.99999600906728	11.988430456205	13.7281507009655	0
48	4	6	8	9.99999854151502	11.9911523073956	13.7744411877395	0
48.5	4	6	8	9.99999947268525	11.9932051156866	13.8155572876575	0
49	4	6	8	9.99999985867937	11.9947581113876	13.8513985372076	0
49.5	4	6	8	9.99999997789836	11.9959346733215	13.8820370181212	0
50	4	6	8	9.99999999734155	11.9968577573777	13.9077269557462	0


==> data/mil188.txt <==
SNR	MI16	MI32	MI64	MI256	GMI16	GMI32	GMI64	GMI256
0	0.990321270468495	0.99284716538453	0.993291973170778	0.993074245707938	0.877711327394385	0.842336290234782	0.804899568777418	0.796147393121647
0.5	1.07287171451899	1.07619605164301	1.07677508043033	1.07648657599402	0.95854723798416	0.920085027552754	0.877425443112272	0.867607325604519
1	1.15951534698442	1.16384023270394	1.16458566118527	1.16420799569237	1.04424492820288	1.00275280182613	0.954335781176441	0.943293900062494
1.5	1.25011297403965	1.25567404569079	1.25662345746525	1.25613538647028	1.13473151828097	1.09034617276912	1.03563410005331	1.02318550979347
2	1.34449895044147	1.35156624544945	1.3527633216192	1.35214102507842	1.22989406614561	1.18282165349003	1.12130861377785	1.10724674705678
2.5	1.44248574377249	1.45136438529946	1.45285990903052	1.45207757856368	1.32956222149538	1.28007009309494	1.21134672638771	1.19543757962622
3	1.54386754760556	1.55489929528426	1.5567526176719	1.55578337112221	1.43349315086514	1.38191390781395	1.30576501605096	1.28772590391915
3.5	1.64842237023059	1.66198925170172	1.66427037410646	1.66308748472431	1.5413789057626	1.4881275737305	1.40464494516652	1.38409861652126
4	1.75591259107849	1.77244353408807	1.77523593700232	1.77381432787625	1.65288061579106	1.59847981738007	1.50814484805079	1.4845633797037
4.5	1.86608454191669	1.88606525313099	1.88946950630451	1.88778743304042	1.76765874321377	1.71278127556469	1.61645588042383	1.58913570774209
5	1.97866802086932	2.00265349509415	2.00679155522363	2.00483239207655	1.88535412856703	1.83091311951701	1.72969969610651	1.69781248636867
5.5	2.09337606857422	2.12200482634102	2.1270249032527	2.12477897168002	2.00552277331224	1.9528124147421	1.84781678022645	1.81054073801703
6	2.20990354939846	2.24391410298531	2.24999610788559	2.24746253627896	2.12759918410559	2.0784035914055	1.97053567041733	1.92719611513095
6.5	2.32792251815641	2.36817455003744	2.37553628512438	2.37272493625792	2.25096174390209	2.20749398906917	2.09749264715285	2.04758761640781
7	2.44707478929397	2.49457721176922	2.50348148070098	2.50041500825229	2.37508638360954	2.33967669171931	2.22846097264961	2.17148912984249
7.5	2.56696218434809	2.62290990746625	2.63367269599844	2.63038880307393	2.49964463676117	2.47431962622047	2.36352682887395	2.2986735894556
8	2.68712792625193	2.75295563959659	2.76595563588964	2.76250962313724	2.6243998412195	2.61072171245472	2.50300488215102	2.4289588479521
8.5	2.80701952718063	2.88448998612613	2.90018021417759	2.8966479242735	2.74897334758526	2.74839163392732	2.64707974286071	2.56225749912142
9	2.92593859146537	3.01727635405349	3.03619978699048	3.03268111876223	2.87269963347193	2.88725374378629	2.79553341599257	2.69854569760396
9.5	3.0430069171287	3.15105725104924	3.17386994378837	3.17049330586959	2.99466085406166	3.02748118338206	2.9477480563854	2.83783408388109
10	3.15718308067836	3.28553924712757	3.31304663319476	3.30997495064304	3.11379703704256	3.16892752250946	3.10281216731659	2.98024564595144
10.5	3.26733618333885	3.42036973744141	3.45358360312679	3.45102252857477	3.22897783939298	3.31088431063968	3.25968643533209	3.12603181466007
11	3.37233844319029	3.55510646331264	3.59532922240092	3.59353815096845	3.33905001408612	3.45253927590607	3.41742839797685	3.27541472306106
11.5	3.47110438820757	3.68918492335257	3.7381220831514	3.73742918230831	3.44288516848236	3.59338049964653	3.5754805939268	3.42830570652512
12	3.56253189740899	3.82189050497523	3.88178342520408	3.88260785615723	3.53933266155474	3.73305936152449	3.7339443224693	3.58413092949028
12.5	3.64543131987457	3.95234436291353	4.02610340696759	4.02899089061044	3.62708115363412	3.87096075315444	3.89314968304835	3.74213266759389
13	3.7186720067371	4.07951706707719	4.17081940437055	4.17649910332171	3.70476627228464	4.00591698177577	4.05275031830733	3.90203027872658
13.5	3.78160414044921	4.2022712382901	4.31558958101956	4.32505704439907	3.77151627658325	4.1365336089468	4.21161216781181	4.06437242251242
14	3.83436743806572	4.31938842002914	4.45997057764101	4.47459270699306	3.82738585597494	4.26152056632132	4.36856663837028	4.23007505753068
14.5	3.87777281536974	4.42951955283646	4.60340486469695	4.62503735447555	3.87320330603177	4.3795912059953	4.52295999033602	4.39948794133833
15	3.91287836569862	4.53109444307444	4.74521238964066	4.77632524962807	3.91007228695952	4.4891115758132	4.67459918320567	4.57209117874927
15.5	3.940596429974	4.62237005111771	4.88458041225138	4.92839271575141	3.93896203442354	4.58804376272859	4.82316518987172	4.74680690924751
16	3.96162359577104	4.70181921836399	5.02055349974494	5.08117620926732	3.96070979295091	4.67448501152046	4.96775542454489	4.92229060010523
16.5	3.97655010456692	4.76886477786301	5.15201311171115	5.23461020143797	3.97607137275686	4.74757679976264	5.10717347866086	5.09724160159372
17	3.9862174930616	4.82449174938083	5.27761353149539	5.3886262536593	3.98599183351315	4.8082470165433	5.24001965652623	5.27066499621738
17.5	3.99197703495638	4.87085186850076	5.39568152529136	5.5431529842086	3.99188659715057	4.85880452680263	5.3645745334147	5.44224569516442
18	3.99539945559679	4.90976486058826	5.50421036198431	5.69811293761848	3.99536842908649	4.90127604607132	5.47884846253588	5.61274480758074
18.5	3.99762408015845	4.94135512803222	5.60116932239994	5.85340938710234	3.99761397873722	4.93583898332207	5.58089864414266	5.7830548671235
19	3.99901014485467	4.96444921045906	5.68520692196063	6.0088992282286	3.99900657133868	4.96115927235752	5.66945043789063	5.95281347526754
19.5	3.99965043544504	4.97894503352503	5.7563528955321	6.1643610126768	3.99964932841208	4.97703213397728	5.74453718096532	6.12066545701939
20	3.9998739016972	4.98714132115615	5.81601314871678	6.31947676792436	3.99987367010981	4.98596959287133	5.80750002216988	6.2855106003727
20.5	3.9999510628605	4.9920348233245	5.86609549226984	6.47382988236776	3.99995103442715	4.9912957455201	5.86015648144526	6.44708533678098
21	3.9999805301571	4.99553010702716	5.90777657753483	6.62689390224508	3.99998052825795	4.99511047304954	5.90372242015062	6.60574350028584
21.5	3.99999463566104	4.99808286314061	5.94073706435201	6.77799373143057	3.99999463561674	4.99790509934994	5.93806337843223	6.76148806668082
22	3.99999927583643	4.999397895212	5.9640989131959	6.9262436639039	3.99999927583583	4.99934511978366	5.96243503485225	6.91349868353179
22.5	3.99999993732118	4.99980624985209	5.97858630600577	7.07044395515692	3.99999993732118	4.999789950277	5.97761172576434	7.06065548934979
23	3.99999999086317	4.99991050668204	5.98692783119414	7.20890775703232	3.99999999086317	4.99990242007656	5.98638115132956	7.20145994920826
23.5	3.99999999956908	4.9999538695205	5.99208939099784	7.33931513728104	3.99999999956908	4.9999494495426	5.99179266949224	7.33376963087916
24	3.99999999994157	4.99998546549761	5.99580644176698	7.458858925543	3.99999999994157	4.99998406722758	5.99565798430556	7.45488412756865
24.5	3.99999999999568	4.99999842884798	5.99832227200616	7.56490938745677	3.99999999999568	4.99999829619313	5.99825781052564	7.56221625420782
25	3.99999999999999	4.99999989664758	5.99947048090292	7.65606238473657	3.99999999999999	4.99999989195959	5.99944370545897	7.65436455863164
25.5	4	4.99999999474476	5.99981018161695	7.732938022738	4	4.99999999465872	5.99979889634373	7.73193247091717
26	4	4.99999999986154	5.99991135474748	7.7979437631763	4	4.99999999986075	5.99990776545646	7.79735452250563
26.5	4	4.99999999999818	5.99995940795577	7.85373352271684	4	4.99999999999818	5.99995845222314	7.85337996342566
27	4	4.99999999999999	5.99998973075855	7.90112129816328	4	4.99999999999999	5.9999894196944	7.9009191073094
27.5	4	5	5.99999900826679	7.93834594081831	4	5	5.99999894559257	7.93824988569129
28	4	5	5.99999991365666	7.9635034812336	4	5	5.99999990445262	7.96346766912615
28.5	4	5	5.99999998898206	7.97800683461621	4	5	5.9999999866559	7.97799467540708
29	4	5	5.99999999934702	7.98605547652472	4	5	5.9999999991887	7.98605129513033
29.5	4	5	5.99999999995079	7.99138962595901	4	5	5.999999999935	7.99138776783271
30	4	5	5.99999999999712	7.99563471192791	4	5	5.99999999999576	7.99563394376453


==> data/mingapGMI.txt <==
SNR	square	suntilborg	meric
0	0.02816073828972	0.02816073828972	0.0280387185831852
1	0.0504621415100488	0.0504621415100504	0.050331962105874
2	0.0867194672330063	0.0867194672330065	0.0865811255896574
3	0.115373401960596	0.129020447612294	0.0983480072021701
4	0.117364567289315	0.124127043962726	0.0978331306768905
5	0.124392369445845	0.123602559095764	0.10027251667147
6	0.13951241519677	0.13078349476652	0.108213563300138
7	0.160309979875391	0.145690703332792	0.125129173841276
8	0.191770628538425	0.175312022550168	0.154957904109887
9	0.237057556624204	0.222193543086804	0.167546472074665
10	0.289546967381197	0.234785289005146	0.155758538917822
11	0.288607926186992	0.225384006881222	0.149286551421858
12	0.295478954135317	0.220822295183526	0.151797244528244
13	0.305373489676925	0.22914718584685	0.168837229580461
14	0.322063975257515	0.257850712616122	0.203105451151207
15	0.351255338985349	0.279269205407378	0.195568932918288
16	0.391939282660113	0.272578426051211	0.181746812516341
17	0.424944074898264	0.273182084289669	0.177282605126166
18	0.41719505411685	0.283832498905498	0.185672665596083
19	0.412509062219879	0.30579717126229	0.209131252485774
20	0.413934759060405	0.318410931563667	0.217045708474017
21	0.428414229578373	0.319249324507385	0.21561611088572
22	0.454292949354528	0.32272398871008	0.206840838405342
23	0.496470090669136	0.328941028276063	0.206132992882884
24	0.491115147927988	0.339670918552788	0.216660106993428
25	0.475946662436115	0.346971485524861	0.22179115402238
26	0.467119788018973	0.346608311782079	0.230717198421695
27	0.472115107737688	0.346963836702836	0.230784258140776
28	0.488918590265206	0.350610575776757	0.222603407318671
29	0.522088541608934	0.356486419791056	0.222445815401356
30	0.531718788247742	0.360627430331023	0.227731701157346


==> data/nonlin2D/2D23nolin128_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.7006491488489	6.67485384493566	0.0166571480887277	0
160	25.5500077283715	6.58647903088992	0.0220118931361607	0
240	23.7064576179458	6.5100074319084	0.0260979788643973	0
320	22.4072734539958	6.42019021303941	0.0304358346121652	0
400	21.3941626089568	6.31426202560502	0.0350864955357143	0
480	20.568514414656	6.20017912091687	0.0399180821010045	0
560	19.87791922922	6.08164143050164	0.0451006208147321	0
640	19.2601011933788	5.95786075973882	0.050459725516183	0
720	18.7391806470976	5.84096974421145	0.0555953979492188	0
800	18.2809743920202	5.72924502328236	0.0603648594447545	5.78703703703704e-09
880	17.8641650090415	5.61865815498353	0.0651506696428571	0
960	17.4889177677007	5.51595255921253	0.069932120186942	0
1040	17.1375445564272	5.41530477155859	0.0744618007114955	3.47222222222222e-08
1120	16.8184107938597	5.32163520667971	0.0785958426339286	0
1200	16.5129325978021	5.22858737895229	0.0829119001116071	1.15740740740741e-08
1280	16.2312381923438	5.14355485006639	0.086869376046317	1.04166666666667e-07
1360	15.9720786435132	5.06145977243452	0.0905336652483259	1.04166666666667e-07
1440	15.7222519397603	4.98098459038418	0.0944431849888393	1.27314814814815e-07
1520	15.4832831624781	4.9024855493262	0.0984976632254464	0.00408497685185185
1600	15.260173079961	4.82881994640886	0.102168491908482	0.0390816435185184
1680	15.0384942458931	4.75459762693739	0.105681283133371	0.0570512615740741
1760	14.8365734550717	4.68632094497942	0.108965192522321	0.0688511400462964
1840	14.6457160656506	4.62148233881513	0.112231663295201	0.0780879050925926
1920	14.459592107737	4.55788159140898	0.115258353097098	0.0858559953703707
2000	14.2768045734399	4.49517754731019	0.118377685546875	0.092746880787037


==> data/nonlin2D/2D23nolin13dB_64_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.7107475427203	5.99909860808651	3.4332275390625e-05	0
160	25.5465919173319	5.98699672624428	0.000563303629557292	0
240	23.716774086825	5.96019447983944	0.0016937255859375	0
320	22.4185145016124	5.92132394885191	0.00345865885416667	0
400	21.4096552969785	5.87043174419348	0.005828857421875	0
480	20.5878937053998	5.80721241774398	0.00870132446289062	0
560	19.8894068946358	5.73830131528368	0.0118255615234375	0
640	19.2740371800423	5.66111492815714	0.0154978434244792	0
720	18.757044466562	5.58511947513376	0.0190836588541667	0
800	18.2938243133851	5.50753052517627	0.0228436787923177	0
880	17.8761957698981	5.4284913053976	0.0267194112141927	0
960	17.4937691534232	5.35192489071747	0.0303955078125	0
1040	17.1474952659527	5.27745345791757	0.0342915852864583	0
1120	16.8258677092628	5.2045321461179	0.0377082824707031	0
1200	16.5168581859205	5.13056144700256	0.0415458679199219	0
1280	16.2337522294611	5.05837067701312	0.045538584391276	0
1360	15.9740271578874	4.99090720341984	0.0490150451660156	1.15740740740741e-08
1440	15.7196184927451	4.9220563436662	0.052588144938151	0
1520	15.4784783457734	4.85558404576992	0.0557225545247396	1.15740740740741e-08
1600	15.2527501473839	4.79206919452904	0.0594062805175781	1.15740740740741e-08
1680	15.0345418695553	4.72946412346131	0.0627759297688802	0
1760	14.8323779022595	4.66976466515357	0.0659497578938802	0
1840	14.6393620022191	4.61169589270198	0.0691820780436198	3.47222222222222e-08
1920	14.4600018567468	4.55710492910171	0.0718917846679688	3.47222222222222e-08
2000	14.2789761151512	4.50142245403418	0.075127919514974	3.47222222222222e-08


==> data/nonlin2D/2D23nolin17dB_256_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6594757320186	7.60332312078947	0.0190515518188477	0
160	25.5182720796814	7.43897224573143	0.0262689590454102	0
240	23.6741245440589	7.22907020881343	0.034153938293457	0
320	22.3735593722031	6.99984041684084	0.0429306030273438	0
400	21.3602305560553	6.77339397073126	0.0515165328979492	0
480	20.5359855968795	6.55988319006469	0.0600271224975586	0
560	19.8463075544759	6.36562075276587	0.0678796768188477	1.15740740740741e-08
640	19.2294701337346	6.18117666865912	0.0754985809326172	2.31481481481481e-08
720	18.7091357189639	6.01842747867733	0.0818805694580078	4.62962962962963e-08
800	18.2498182669894	5.87100575793501	0.0882968902587891	6.94444444444444e-08
880	17.8336204016658	5.73291773973296	0.0939731597900391	1.73611111111111e-07
960	17.4605975151343	5.60706980142074	0.0995626449584961	0.00639647569444445
1040	17.1146251711735	5.48936587792519	0.104812622070312	0.0496096006944445
1120	16.7931529753851	5.37940888988768	0.109683990478516	0.0681217824074079
1200	16.4879698242818	5.27282629445621	0.114566802978516	0.0816099074074074
1280	16.2081063519323	5.17452283385391	0.118979454040527	0.0919311516203702
1360	15.9484605267481	5.08235736952546	0.123037338256836	0.10021787037037
1440	15.6977704847758	4.99322256121356	0.12724494934082	0.10774140625
1520	15.4568132701369	4.90686800186098	0.131053924560547	0.114270549768519
1600	15.233706694253	4.82636544872608	0.134931564331055	0.120166875
1680	15.0138080953341	4.74716762143552	0.138552665710449	0.125701226851852
1760	14.8123961482096	4.67431171421233	0.141857147216797	0.130514809027777
1840	14.6224095597029	4.60530799205552	0.145430564880371	0.135159780092592
1920	14.440071737671	4.53923825762816	0.14885139465332	0.139578194444444
2000	14.2616673328973	4.47422511485075	0.151972770690918	0.14362978587963


==> data/nonlin2D/2D23nolin19dB_512_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6354311870052	8.20398811331073	0.0363472832573785	0
160	25.4803860144166	7.89123502071991	0.0477116902669271	0
240	23.6481309066386	7.5337511158685	0.0600170559353299	0
320	22.3508827716282	7.20048696863603	0.0720240275065104	0
400	21.3435707753247	6.90497786710511	0.0823499891493056	2.31481481481481e-08
480	20.5161939823271	6.64320305454702	0.0921571519639757	4.62962962962963e-08
560	19.8220639269183	6.41445944895568	0.100706312391493	1.04166666666667e-07
640	19.2075854511912	6.20676576686267	0.108320448133681	0.0440663888888888
720	18.6875829803073	6.02605890544965	0.115526835123698	0.0731762326388886
800	18.2239321821108	5.86360698016392	0.121966891818576	0.0905753993055556
880	17.8015407991086	5.71352077073851	0.127904256184896	0.103343657407407
960	17.423981815845	5.57803374240837	0.13348642985026	0.113510144675926
1040	17.0738478294355	5.45072129219313	0.138982984754774	0.122477783564815
1120	16.7453272070883	5.33205329294278	0.144052293565538	0.130037361111111
1200	16.4365848921541	5.22034812566913	0.148770650227865	0.136837627314815
1280	16.1585266365404	5.11760583679835	0.15335930718316	0.142962378472222
1360	15.8967086613011	5.02152542554959	0.15726810031467	0.148259861111111
1440	15.6502521911802	4.9302368820178	0.161165873209635	0.153269189814815
1520	15.4131751047861	4.84279521189961	0.165462070041233	0.158296869212963
1600	15.1923542767242	4.76089027781733	0.169093661838108	0.162797876157407
1680	14.9770246410398	4.68090070168547	0.17270999484592	0.167135989583333
1760	14.7805202864667	4.60807090936189	0.176055060492622	0.171141168981481
1840	14.5929298234435	4.53840158147171	0.179528130425347	0.174955885416667
1920	14.4141878127788	4.47220344594608	0.182511223687066	0.178370520833334
2000	14.2382616403915	4.40683623408534	0.186005486382378	0.182114311342593


==> data/nonlin2D/2D23nolin21dB_1024_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6394206302552	8.6214477046995	0.0569709777832031	0
160	25.4845794293331	8.11416641673007	0.0735313415527344	0
240	23.6529286167895	7.64654223664571	0.0889015197753906	0
320	22.3544924218501	7.2531997689845	0.101857757568359	2.31481481481481e-08
400	21.3440872992656	6.92422172859897	0.113633728027344	0.036510324074074
480	20.5158663843051	6.64277451225582	0.123214721679688	0.0822242766203702
560	19.8199875043994	6.40132420767133	0.132260131835937	0.103812077546296
640	19.2058477585611	6.18530971752408	0.140005493164062	0.119033576388889
720	18.6843656611868	5.99835879789786	0.147183227539062	0.130551400462963
800	18.224536186752	5.83240867831057	0.153770446777344	0.140217951388889
880	17.8035237947058	5.67877924180954	0.159647369384766	0.148414982638889
960	17.4273801600331	5.54150447121555	0.165122985839844	0.155656371527778
1040	17.0784125072028	5.41328518024059	0.170661926269531	0.162571666666667
1120	16.7493070310728	5.29285159073625	0.175673675537109	0.168638223379629
1200	16.4407133721292	5.17974013400598	0.180118560791016	0.174218431712963
1280	16.1616353295209	5.07647806017791	0.18475341796875	0.179503391203704
1360	15.8991841682029	4.97968165951489	0.188867950439453	0.184146284722222
1440	15.6524838015157	4.8885199573643	0.192784881591797	0.188581278935185
1520	15.4144751331288	4.80132666761397	0.196635437011719	0.192972743055556
1600	15.193426954484	4.71991692506611	0.200517272949219	0.197033512731482
1680	14.9777611238177	4.64067171540771	0.204009246826172	0.200943425925926
1760	14.7803777759938	4.56841497705036	0.20732421875	0.204603055555556
1840	14.5917076464913	4.49957348179344	0.210616302490234	0.207985098379629
1920	14.4118404918438	4.43409045511446	0.213509368896484	0.211230555555556
2000	14.2357616376613	4.36997341010728	0.216580200195312	0.214467621527777


==> data/nonlin2D/2D23nolin23dB_2048_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6297011724505	9.06606713173698	0.0721497969193892	0
160	25.4909452495043	8.2883907943698	0.0948749889026989	1.15740740740741e-08
240	23.6657997662338	7.71182966136259	0.112802678888494	0.00193834490740741
320	22.3591728643951	7.26748801902234	0.127398404208097	0.0877233564814816
400	21.3360423069279	6.90720135474125	0.139562433416193	0.114830601851852
480	20.5039933232499	6.60963920687711	0.149714383212003	0.132468113425926
560	19.8085646303756	6.35775207743782	0.15877255526456	0.145882459490741
640	19.1991318761801	6.13582007733144	0.166969299316406	0.157000815972222
720	18.6781278674651	5.94515808992618	0.174315712668679	0.166180925925926
800	18.2151020576319	5.7738603299952	0.180929704145952	0.1743678125
880	17.794062386501	5.61944886405793	0.187253778631037	0.181637795138889
960	17.41303406544	5.47964212199386	0.192859996448864	0.18792328125
1040	17.0626121111397	5.35056423520347	0.198084050958807	0.194043460648149
1120	16.7395410968159	5.23300279760339	0.202939813787287	0.199298611111112
1200	16.4297106197207	5.11989500633235	0.207565307617188	0.204460260416667
1280	16.1374256697256	5.01305303933368	0.212249062278054	0.209361712962963
1360	15.8730922780095	4.91699710910355	0.216359918767756	0.213808275462962
1440	15.6297356587893	4.82847737518308	0.219951976429332	0.217682199074074
1520	15.3883552196366	4.74045479442727	0.223800659179688	0.221786302083333
1600	15.1709065995474	4.66187581578207	0.227137478915128	0.22538136574074
1680	14.9555443740027	4.58446026551949	0.230870333584872	0.229220509259259
1760	14.7566061330755	4.51317209924189	0.233804182572798	0.232369554398148
1840	14.5663389409118	4.444742079704	0.236828197132457	0.235596724537037
1920	14.3847162953187	4.37976598626719	0.239490162242543	0.238391342592593
2000	14.2074196871689	4.31528228574606	0.242575905539773	0.241518587962963


==> data/nonlin2D/2D23nolin25dB_4096_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6184319336023	9.30750856147852	0.0920321146647135	1.15740740740741e-08
160	25.4813512967483	8.33217536715063	0.118807474772135	0.0272319502314815
240	23.6572535058401	7.69483777357493	0.137811024983724	0.106686001157407
320	22.3503197674173	7.22174111316642	0.152744293212891	0.134225515046296
400	21.3259070896925	6.84498647014313	0.164869944254557	0.152575868055556
480	20.4958683849142	6.54010534269324	0.175429662068685	0.166572511574074
560	19.7998785014007	6.28461296477995	0.184704462687174	0.177994131944445
640	19.1905113091399	6.05997868078049	0.193031311035156	0.187681689814815
720	18.6697215563183	5.86973783688378	0.20057741800944	0.196216064814815
800	18.2066963033493	5.69966496304682	0.207348505655924	0.203713946759259
880	17.7857519285935	5.54739886957478	0.213398615519206	0.210272262731482
960	17.4051031226758	5.41093189131634	0.218575159708659	0.215819265046297
1040	17.0543766698362	5.28417841987138	0.223887125651042	0.221576950231481
1120	16.7323974405178	5.17077683787629	0.228372573852539	0.226410607638889
1200	16.4232196481429	5.06117683471096	0.232930501302083	0.231167494212963
1280	16.1307880717705	4.9573934703958	0.237192789713542	0.235579890046297
1360	15.8660269639845	4.86407945512375	0.240750630696615	0.239410023148149
1440	15.6229143976063	4.7780458017582	0.244105656941732	0.242784652777777
1520	15.3814374227819	4.69249607439226	0.247737884521484	0.246524965277778
1600	15.164146142223	4.61656038862552	0.251028060913086	0.250009461805556
1680	14.9485918920231	4.54075052896376	0.254148483276367	0.253285619212963
1760	14.7498569850775	4.47108810336393	0.257078806559245	0.256234959490741
1840	14.5597088593497	4.40454055697271	0.259922027587891	0.259134479166666
1920	14.3782738738103	4.34134279022501	0.262524286905924	0.26184291087963
2000	14.201699404114	4.27857133559605	0.265149434407552	0.264474137731481


==> data/nonlin2D/2Dnolin1024_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.688649032163	9.2029625384363	0.0221206665039063	0
160	25.5015848900478	8.24850524831238	0.0519920349121094	0.00125276813271605
240	23.6514940803919	7.61185440549332	0.0735557556152344	0.0676096257716047
320	22.3514086421848	7.14592769748179	0.0904716491699219	0.0880376060956791
400	21.3451065954888	6.78195800194838	0.1040771484375	0.102991772762346
480	20.5304498068835	6.4854235470742	0.116023254394531	0.115359934413581
560	19.8461568271973	6.23604348100744	0.126395416259766	0.126022386188272
640	19.2494137489878	6.01928840741427	0.135840606689453	0.13560859375
720	18.7213234667952	5.82862567951239	0.144490051269531	0.144333304398148
800	18.2569626400793	5.66094908622743	0.151898956298828	0.151734259259259
880	17.8343191759764	5.51046085427989	0.158993530273437	0.158913927469136
960	17.4579338121515	5.37675132052213	0.165242767333984	0.165230700231481
1040	17.1132634461661	5.25562657281707	0.171215057373047	0.171249980709877
1120	16.7841250128312	5.14082708630652	0.176763916015625	0.176741753472222
1200	16.4832059685914	5.03620632071263	0.18194580078125	0.18192606095679
1280	16.2025771199682	4.93864678116293	0.186651611328125	0.186649209104938
1360	15.9389360453767	4.84667384759778	0.191258239746094	0.191287442129629
1440	15.6913951960714	4.76067208592117	0.195661926269531	0.195626890432099
1520	15.4570854654924	4.678743791313	0.199750518798828	0.19973956404321
1600	15.237054541258	4.60341868335887	0.203237152099609	0.203204089506173
1680	15.015508960477	4.52647935427531	0.207332611083984	0.207379301697531
1760	14.8184496830928	4.4590589634111	0.210468292236328	0.210475636574074
1840	14.6249040947768	4.39289542814244	0.213966369628906	0.213863551311729
1920	14.4413967280145	4.33113477372456	0.217192840576172	0.217199672067901
2000	14.2620224702004	4.26966609509657	0.220072174072266	0.220081221064815


==> data/nonlin2D/2Dnolin128_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.7033601682516	6.9983917517977	6.32149832589286e-05	0
160	25.5294669655666	6.95961134689098	0.00147138323102679	0
240	23.6710311976454	6.85619331065078	0.00536346435546875	0
320	22.3694861289716	6.71177022145986	0.0109579903738839	0
400	21.3558835215149	6.5441346275411	0.0176587785993304	0
480	20.547626284884	6.37862035555989	0.0243770054408482	0
560	19.8563997386262	6.2128052105501	0.0313600812639509	0
640	19.2577575210367	6.0568074212253	0.0379464285714286	0
720	18.7318985600886	5.90761209975138	0.0446657453264509	0
800	18.2707211971227	5.7690291094551	0.050950186593192	0.00271649305555556
880	17.8536193713416	5.64004762953197	0.056565420968192	0.0393901234567901
960	17.4759391526741	5.52123927588466	0.0620411464146205	0.0512050925925927
1040	17.1303341023844	5.41002778286965	0.0669359479631696	0.0595975790895062
1120	16.8075744121763	5.30259493546465	0.072037833077567	0.0665701774691359
1200	16.511646417913	5.20279386058118	0.0769402640206473	0.0728011477623458
1280	16.2294777057194	5.10750996375319	0.0816149030412946	0.0783301118827161
1360	15.9713505606569	5.01827574095428	0.0858263288225446	0.0833243923611109
1440	15.722454517365	4.9321032558739	0.0901053292410714	0.0881331307870369
1520	15.4808886754584	4.84916883780614	0.0942698887416295	0.0926176408179012
1600	15.2613364200085	4.77316684662576	0.0979014805385045	0.0966874131944445
1680	15.0429899733903	4.69722576301697	0.102125985281808	0.101033632330247
1760	14.8446415832751	4.62814646564793	0.105502537318638	0.10459709683642
1840	14.6482799671898	4.55953558559309	0.109203883579799	0.108470389660494
1920	14.4596691639073	4.49261203623507	0.112846374511719	0.112211786265432
2000	14.2714210933124	4.42670794204208	0.116274152483259	0.115786525848765


==> data/nonlin2D/2Dnolin256_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6995071563585	7.9654032676004	0.00108909606933594	0
160	25.5165624488598	7.74025207951681	0.00859451293945312	0
240	23.6566829711652	7.42182513713094	0.0197477340698242	0
320	22.3546492904085	7.10937674285368	0.0313339233398438	0
400	21.3417057539674	6.82052104675788	0.0423078536987305	0
480	20.5340348764671	6.57284870937032	0.0519866943359375	0.00894794560185186
560	19.8437537473805	6.34709842411019	0.0612764358520508	0.0489641010802469
640	19.2448503698359	6.14672253213769	0.0693302154541016	0.0624529706790124
720	18.716022405724	5.96570630187002	0.0767602920532227	0.0724073206018519
800	18.2503454696034	5.80277039851325	0.0838174819946289	0.080782523148148
880	17.8351918552599	5.65631141126876	0.0901565551757812	0.0880705054012348
960	17.4651435971951	5.52478257207119	0.0958271026611328	0.0943589506172839
1040	17.1230861373828	5.4029693375084	0.101593971252441	0.100446440972222
1120	16.795478954454	5.28585553114205	0.10688304901123	0.106033545524691
1200	16.4999535958755	5.17928862977536	0.111662864685059	0.111055111882716
1280	16.2156214044481	5.0766500647058	0.116339683532715	0.11585669367284
1360	15.9572949335913	4.98256517116771	0.120867729187012	0.120497077546296
1440	15.7074783612657	4.89210328140108	0.125234603881836	0.124952729552469
1520	15.4678957599838	4.80467031068951	0.129755973815918	0.129507725694444
1600	15.2437522454752	4.72279185182415	0.1336669921875	0.133521672453704
1680	15.0241665056423	4.64191339067778	0.137772560119629	0.137597550154321
1760	14.8274253963229	4.56952789215886	0.14134407043457	0.141239486882716
1840	14.6307725052008	4.4976755918684	0.144947052001953	0.144853800154321
1920	14.4423952573746	4.42951690097984	0.148747444152832	0.14869603587963
2000	14.2599863683017	4.36414249973315	0.152120590209961	0.15214481095679


==> data/nonlin2D/2Dnolin512_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.660608804368	8.72841259581645	0.00798797607421875	0
160	25.4796715640522	8.10410873534301	0.0280159844292535	0
240	23.6315167114418	7.55837472493632	0.0467478434244792	0
320	22.3320222591498	7.12195938708377	0.0627695719401042	0.0512052276234568
400	21.3261138832253	6.76952811783336	0.0761498345269097	0.0712264660493827
480	20.5123020772767	6.4816337388967	0.0878143310546875	0.0850801601080247
560	19.8297925114996	6.23717016226783	0.0980767144097222	0.0964510706018517
640	19.2319884235558	6.02630051160439	0.107339647081163	0.106269492669753
720	18.7036405163283	5.83956491268868	0.115665859646267	0.11503515625
800	18.2391622537382	5.67618517547831	0.123036702473958	0.122533362268519
880	17.8155588467411	5.52887301825007	0.129952324761285	0.129532118055556
960	17.4384138449437	5.39759487576508	0.135948181152344	0.135654012345679
1040	17.0932684089961	5.2779032675165	0.141699049207899	0.141556635802469
1120	16.7654568715445	5.16514995509698	0.147192213270399	0.147155584490741
1200	16.4644217898615	5.0617000763487	0.152152167426215	0.152030815972222
1280	16.1839736777951	4.96567548043631	0.156995985243056	0.156950462962963
1360	15.9210641424517	4.87591226573031	0.161545647515191	0.161414101080247
1440	15.6735654574203	4.79033635406969	0.165935940212674	0.165833420138888
1520	15.4398304786061	4.70949446754637	0.170104132758247	0.17008878279321
1600	15.2206076996197	4.63348153267345	0.173962063259549	0.173911795910495
1680	14.9995911450983	4.5562743269158	0.177606370713976	0.177700790895062
1760	14.8028752227819	4.48890868256131	0.181272718641493	0.18118816550926
1840	14.6091067914676	4.4217782692048	0.184749179416233	0.184780671296296
1920	14.4262512767909	4.35978090989436	0.18792978922526	0.187879089506172
2000	14.2477754621488	4.2982642253839	0.190760294596354	0.190707744984568


==> data/nonlin2D/2Dnolin64_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.7691883351068	5.9999999944083	0	0
160	25.5649196762605	5.99924061904795	2.79744466145833e-05	0
240	23.7158208778099	5.99075247088933	0.000378926595052083	0
320	22.4185452707596	5.96697336049533	0.00128046671549479	0
400	21.4132236923303	5.925751131838	0.00301615397135417	0
480	20.6013832527134	5.86918482835951	0.00544230143229167	0
560	19.9118351763335	5.80042769595245	0.0085906982421875	0
640	19.3128995848618	5.72444091997783	0.0120379130045573	0
720	18.786734852179	5.64356010596053	0.0156199137369792	0
800	18.3153114345666	5.55832022202253	0.0195833841959635	0
880	17.8873023313552	5.47097559615058	0.023718516031901	0
960	17.5071825437711	5.38714851249147	0.0279248555501302	0
1040	17.1658454903734	5.30644575354555	0.0315996805826823	0
1120	16.8411647306989	5.22564873890624	0.0355580647786458	0
1200	16.5450886306095	5.14755684793957	0.0393575032552083	0
1280	16.2665992876366	5.07218697979494	0.043158213297526	0
1360	16.0050263904092	4.99931260018842	0.0467847188313802	0
1440	15.7554666684574	4.92830632239778	0.0504480997721354	0.00861530671296297
1520	15.5148746991679	4.85771317484292	0.0540809631347656	0.0347217013888889
1600	15.2950045679495	4.79235280044402	0.0576426188151042	0.0436866512345678
1680	15.0752608600644	4.72435375071007	0.0612004597981771	0.0507795717592593
1760	14.8796193070614	4.66457134417932	0.064263661702474	0.0561329571759258
1840	14.6850869404048	4.60283943025156	0.067816416422526	0.0610772665895062
1920	14.4968503433037	4.54284825692923	0.0710245768229167	0.0655166956018518
2000	14.3119681659418	4.48371141885386	0.0744234720865885	0.0697455729166668


==> data/opt2Dgmi.txt <==
SNR	C	M8	M16	M32	M64	M128	M256	M512	M1024	M2048	M4096	M8192
0	1	0.971980822639178	0.972000363861536	0.972019905083897	0.972039446306269	0.972058987528627	0.972078528750977	0.97209806997337	0.972117611195671	0.972137152418597	0.972156693640628	0.972176234861251
1	1.17563663469239	1.12532421380888	1.12534375503124	1.1253632962536	1.12538283747596	1.12540237869831	1.12542191992067	1.1254414611326	1.12546100236548	1.12548054358733	1.12550008481034	1.12551962601114
2	1.37010466975099	1.28681691526254	1.29399819276844	1.29401773086264	1.29403726878159	1.29405681018455	1.29407635264027	1.2940958974672	1.29411543706176	1.29413497765006	1.29415451591356	1.29417406380747
3	1.58268235491156	1.46285504245186	1.49895295403429	1.49897249696382	1.49899203755608	1.49901157817209	1.49903111456296	1.49905065475509	1.49907019687714	1.49908974107785	1.49910928289425	1.49912882220249
4	1.81224619130063	1.65200620232993	1.72706211484262	1.72708165798363	1.72710119824264	1.72712073947986	1.7271402760475	1.72715981933599	1.72717936242218	1.72719890535829	1.727218447913	1.7272379898466
5	2.0573732086068	1.84390051693728	1.9701058363022	1.97012537591851	1.97014491203409	1.97016445341251	1.97018399812156	1.97020354090867	1.97022307937765	1.97024262338523	1.9702621649898	1.97028170303392
6	2.31645617962626	2.03014618206515	2.22112282595991	2.22114236952341	2.22116191189567	2.22118145411614	2.22120099624832	2.22122053912705	2.22124007867937	2.2212596176345	2.22127916014722	2.22103930182899
7	2.58781437356203	2.21121713650318	2.47326033808207	2.47748074936193	2.47750028930016	2.4775198314961	2.47876301605614	2.48124252152785	2.48248586914569	2.48257093846206	2.48259047968571	2.48261002084168
8	2.86978721917029	2.38279128024407	2.72029408802226	2.74216769790671	2.74890853276828	2.75274423110936	2.75558395212226	2.75668048386741	2.75698799855184	2.75702093325671	2.75704247443412	2.75706459516796
9	3.16080442391302	2.53978987833528	2.95781682347427	3.01606393383922	3.03899887606458	3.03973968743705	3.04186799962353	3.04347280646116	3.04401491544863	3.04421758325243	3.0442544609773	3.04427400173516
10	3.4594316186373	2.67889485870231	3.17896333159814	3.29910411712556	3.34030298835999	3.34100815936021	3.34340073400372	3.34583217977009	3.34676961836487	3.34708955958928	3.34718953279265	3.34720907364373
11	3.76439436704286	2.79257667168622	3.39551384632803	3.58202557140847	3.64595755456587	3.64797189617329	3.65253804551629	3.65554405587028	3.65609650631335	3.65737171020484	3.65746517969914	3.65753128125311
12	4.07458523490543	2.87748858904848	3.58874740953909	3.85300669640902	3.94935255084301	3.95632430489631	3.96470078795594	3.96702667306067	3.97004135130315	3.9708496318129	3.97114741675969	3.9713214962828
13	4.38905896736305	2.93714700758165	3.74014910188595	4.10678496493258	4.24481732795655	4.26825722493762	4.28131275287203	4.28378206795998	4.28708181939204	4.28855269120811	4.28930233659641	4.28872684600657
14	4.70702026272884	2.97398350815154	3.84988979768906	4.32107447605122	4.52785447796778	4.57785339992708	4.59761283322465	4.60483506976823	4.60776552747863	4.60955951353997	4.61093727502963	4.610956816252
15	5.02780767335052	2.99086826715973	3.92908454719303	4.53582462112489	4.79945607782342	4.87755261633771	4.91198344970664	4.92521489318387	4.93014835038698	4.9316493557203	4.93307906689027	4.9331209973674
16	5.3508761542486	2.99706228362455	3.97433378489559	4.69970808006923	5.05681994700637	5.17584444758367	5.23023324225555	5.24835366131326	5.25365022441031	5.25706004049372	5.25861424021097	5.25471341473428
17	5.67577990180488	2.99961778775507	3.99014578107488	4.82998579088797	5.29995595538712	5.4682841255763	5.55082269211071	5.57558858712428	5.58567250835482	5.59053899342613	5.58902146452439	5.59012301305262
18	6.00215644400198	2.99998043065922	3.99737236504705	4.91724215043717	5.51017866357956	5.74711151417674	5.86821996232624	5.90133545093212	5.91321075269475	5.92294400347138	5.92614097626009	5.92759592890408
19	6.32971245944191	2.99999879291852	3.99987248840027	4.96818656625365	5.68521509821476	6.004407937004	6.1777447771125	6.21972293460908	6.24371776610298	6.25491589544624	6.26103396436522	6.26347030762795
20	6.65821148275179	2.99999999856971	3.99999669156891	4.98952852216889	5.81331986549904	6.25678815506738	6.47219326420112	6.5293458058873	6.5658280166866	6.5837658247812	6.59166084595734	6.59518901158073
21	6.98746345895592	2.99999999999981	3.99999999820591	4.99718364083375	5.90855077389747	6.4699447621092	6.75509100891892	6.83559984559545	6.88830547698945	6.91125002168019	6.92113030984953	6.92548747029556
22	7.31731600193655	3	3.99999892644777	4.99985176444294	5.96387074941939	6.65868989002899	7.0234488886866	7.13641376468432	7.20812501899502	7.23619774704852	7.24615319828067	7.2531536083624
23	7.64764716249041	3	3.99999999862218	4.99999502041788	5.98768974086487	6.80412186989218	7.2704621112409	7.41940385932183	7.52840501182602	7.56256353129081	7.5752282052318	7.58494496079601
24	7.97835949780125	3	3.99999999999984	4.99999999778219	5.99678518722706	6.90375796015772	7.49047631264823	7.70328907084988	7.84560326240985	7.88637733127226	7.90352356553966	7.91599036673095
25	8.30937524121281	3	4	4.99999999914336	5.99966861065204	6.96086501676423	7.66958626280711	7.96809597630918	8.15912695603314	8.20719919689573	8.23500041011263	8.2506226115364
26	8.64063238901739	3	4	4.99999999999986	5.99997980992079	6.9873148958905	7.81011835734555	8.2229274408597	8.45804484409568	8.52255930276088	8.56311237234519	8.58287301608426
27	8.97208154332096	3	4	5	5.9999997613968	6.99679431194	7.90394009660503	8.45776289965414	8.74393862634656	8.8323488332174	8.88737856179944	8.9109451522814
28	9.30368337320288	3	4	5	5.99999999984005	6.99969906329143	7.96050592329435	8.64552116162403	9.01190143525349	9.12882274862502	9.20651400829912	9.2365673463012
29	9.63540657832163	3	4	5	5.99999999999999	6.99998620268124	7.97764706604924	8.54342435748938	9.26125283334797	9.42042717250976	9.52217837490064	9.55927173878517
30	9.96722625883599	3	4	5	6	6.99999986784495	7.99521161592833	8.83402828810579	9.47964090888995	9.6916475413603	9.83962561822867	9.88295358032224


==> data/opt_constrained.txt <==
9.024381637573242188e-03 -6.736685647288284784e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.415869712829589844e-02 -6.813590822036577066e+00 0.000000000000000000e+00 2.000000000000000000e+00 2.000000000000000000e+00
5.824351310729980469e-02 -6.813590822036577066e+00 0.000000000000000000e+00 3.000000000000000000e+00 3.000000000000000000e+00
8.648824691772460938e-02 nan 1.498866981814981347e-01 4.000000000000000000e+00 4.000000000000000000e+00
1.004939079284667969e-01 nan 1.498866981814981347e-01 5.000000000000000000e+00 5.000000000000000000e+00
1.242446899414062500e-01 nan 1.037780671913575148e-01 6.000000000000000000e+00 6.000000000000000000e+00
1.380929946899414062e-01 -6.799000290554999104e+00 0.000000000000000000e+00 7.000000000000000000e+00 7.000000000000000000e+00
1.585118770599365234e-01 -6.799000290554999104e+00 0.000000000000000000e+00 9.000000000000000000e+00 9.000000000000000000e+00
1.799571514129638672e-01 -6.799000290554999104e+00 0.000000000000000000e+00 1.100000000000000000e+01 1.100000000000000000e+01
2.033541202545166016e-01 -6.799000290554999104e+00 0.000000000000000000e+00 1.300000000000000000e+01 1.300000000000000000e+01
2.265412807464599609e-01 -6.799000290554999104e+00 0.000000000000000000e+00 1.500000000000000000e+01 1.500000000000000000e+01
2.436978816986083984e-01 -6.827552336698214930e+00 0.000000000000000000e+00 1.600000000000000000e+01 1.600000000000000000e+01
2.472169399261474609e-01 -6.827552336698214930e+00 0.000000000000000000e+00 1.600000000000000000e+01 1.600000000000000000e+01
2.637734413146972656e-01 -6.827552336698214930e+00 0.000000000000000000e+00 1.700000000000000000e+01 1.700000000000000000e+01
2.903645038604736328e-01 -6.827552336698214930e+00 0.000000000000000000e+00 1.900000000000000000e+01 1.900000000000000000e+01
3.093373775482177734e-01 -6.835429655450596442e+00 0.000000000000000000e+00 2.000000000000000000e+01 2.000000000000000000e+01
3.291177749633789062e-01 -6.835429655450596442e+00 0.000000000000000000e+00 2.200000000000000000e+01 2.200000000000000000e+01
3.441321849822998047e-01 -6.838917941417314239e+00 0.000000000000000000e+00 2.300000000000000000e+01 2.300000000000000000e+01
3.616452217102050781e-01 -6.838917941417314239e+00 0.000000000000000000e+00 2.500000000000000000e+01 2.500000000000000000e+01
3.741433620452880859e-01 -6.841698287460745931e+00 0.000000000000000000e+00 2.600000000000000000e+01 2.600000000000000000e+01
3.770861625671386719e-01 -6.841698287460745931e+00 0.000000000000000000e+00 2.600000000000000000e+01 2.600000000000000000e+01
3.904554843902587891e-01 -6.841698287460745931e+00 0.000000000000000000e+00 2.700000000000000000e+01 2.700000000000000000e+01
4.063854217529296875e-01 -6.860061458986695726e+00 0.000000000000000000e+00 2.800000000000000000e+01 2.800000000000000000e+01
4.206752777099609375e-01 -6.862434949946626617e+00 0.000000000000000000e+00 2.900000000000000000e+01 2.900000000000000000e+01
4.358463287353515625e-01 -6.873511582773334183e+00 0.000000000000000000e+00 3.000000000000000000e+01 3.000000000000000000e+01
4.488046169281005859e-01 -6.873701917233522529e+00 0.000000000000000000e+00 3.100000000000000000e+01 3.100000000000000000e+01
4.517004489898681641e-01 -6.873701917233522529e+00 0.000000000000000000e+00 3.100000000000000000e+01 3.100000000000000000e+01
4.647974967956542969e-01 -6.873701917233522529e+00 0.000000000000000000e+00 3.200000000000000000e+01 3.200000000000000000e+01
4.814274311065673828e-01 -6.876225693955971607e+00 0.000000000000000000e+00 3.300000000000000000e+01 3.300000000000000000e+01
5.009059906005859375e-01 -6.876225693955971607e+00 0.000000000000000000e+00 3.500000000000000000e+01 3.500000000000000000e+01
5.144681930541992188e-01 -6.877434209320545833e+00 0.000000000000000000e+00 3.600000000000000000e+01 3.600000000000000000e+01
5.277862548828125000e-01 -6.877494190540458519e+00 0.000000000000000000e+00 3.700000000000000000e+01 3.700000000000000000e+01
5.404267311096191406e-01 -6.877555340717325549e+00 0.000000000000000000e+00 3.800000000000000000e+01 3.800000000000000000e+01
5.617010593414306641e-01 -6.877555340717325549e+00 0.000000000000000000e+00 4.000000000000000000e+01 4.000000000000000000e+01
5.773208141326904297e-01 -6.877632866637366504e+00 0.000000000000000000e+00 4.100000000000000000e+01 4.100000000000000000e+01
5.961625576019287109e-01 -6.877632866637366504e+00 0.000000000000000000e+00 4.300000000000000000e+01 4.300000000000000000e+01
6.132175922393798828e-01 -6.877825999269077784e+00 0.000000000000000000e+00 4.400000000000000000e+01 4.400000000000000000e+01
6.312139034271240234e-01 -6.877825999269077784e+00 0.000000000000000000e+00 4.600000000000000000e+01 4.600000000000000000e+01
6.457684040069580078e-01 -6.878656248278216090e+00 0.000000000000000000e+00 4.700000000000000000e+01 4.700000000000000000e+01
6.603906154632568359e-01 -6.879092573973209390e+00 0.000000000000000000e+00 4.800000000000000000e+01 4.800000000000000000e+01
6.757311820983886719e-01 -6.879133910805684593e+00 0.000000000000000000e+00 4.900000000000000000e+01 4.900000000000000000e+01
6.992034912109375000e-01 -6.879133910805684593e+00 0.000000000000000000e+00 5.100000000000000000e+01 5.100000000000000000e+01
7.204463481903076172e-01 -6.879133910805684593e+00 0.000000000000000000e+00 5.300000000000000000e+01 5.300000000000000000e+01
7.348475456237792969e-01 -6.879156488954929927e+00 0.000000000000000000e+00 5.400000000000000000e+01 5.400000000000000000e+01
7.500026226043701172e-01 -6.879663230199959401e+00 0.000000000000000000e+00 5.500000000000000000e+01 5.500000000000000000e+01
7.693467140197753906e-01 -6.879663230199959401e+00 0.000000000000000000e+00 5.700000000000000000e+01 5.700000000000000000e+01
7.846062183380126953e-01 -6.879725955234630597e+00 0.000000000000000000e+00 5.800000000000000000e+01 5.800000000000000000e+01
7.993922233581542969e-01 -6.880213505425311737e+00 0.000000000000000000e+00 5.900000000000000000e+01 5.900000000000000000e+01
8.186948299407958984e-01 -6.880213505425311737e+00 0.000000000000000000e+00 6.100000000000000000e+01 6.100000000000000000e+01
8.331890106201171875e-01 -6.880976930624115084e+00 0.000000000000000000e+00 6.200000000000000000e+01 6.200000000000000000e+01
8.467071056365966797e-01 -6.881004880086139863e+00 0.000000000000000000e+00 6.300000000000000000e+01 6.300000000000000000e+01
8.662333488464355469e-01 -6.881004880086139863e+00 0.000000000000000000e+00 6.500000000000000000e+01 6.500000000000000000e+01
8.846094608306884766e-01 -6.881004880086139863e+00 0.000000000000000000e+00 6.700000000000000000e+01 6.700000000000000000e+01
8.993411064147949219e-01 -6.881066926713786280e+00 0.000000000000000000e+00 6.800000000000000000e+01 6.800000000000000000e+01
9.143211841583251953e-01 -6.881276388167592017e+00 0.000000000000000000e+00 6.900000000000000000e+01 6.900000000000000000e+01
9.266445636749267578e-01 -6.881266182288310773e+00 0.000000000000000000e+00 7.000000000000000000e+01 7.000000000000000000e+01
9.439084529876708984e-01 -6.881266182288310773e+00 0.000000000000000000e+00 7.200000000000000000e+01 7.200000000000000000e+01
9.618215560913085938e-01 -6.881266182288310773e+00 0.000000000000000000e+00 7.400000000000000000e+01 7.400000000000000000e+01
9.798247814178466797e-01 -6.881266182288310773e+00 0.000000000000000000e+00 7.600000000000000000e+01 7.600000000000000000e+01
9.976580142974853516e-01 -6.881266182288310773e+00 0.000000000000000000e+00 7.800000000000000000e+01 7.800000000000000000e+01
1.010276317596435547e+00 -6.881354687594512853e+00 0.000000000000000000e+00 7.900000000000000000e+01 7.900000000000000000e+01
1.023703575134277344e+00 -6.881454178860707316e+00 0.000000000000000000e+00 8.000000000000000000e+01 8.000000000000000000e+01
1.038157224655151367e+00 -6.881540962790630545e+00 0.000000000000000000e+00 8.100000000000000000e+01 8.100000000000000000e+01
1.050599336624145508e+00 -6.881546752079480633e+00 0.000000000000000000e+00 8.200000000000000000e+01 8.200000000000000000e+01
1.064122200012207031e+00 -6.881617541120263581e+00 0.000000000000000000e+00 8.300000000000000000e+01 8.300000000000000000e+01
1.075995445251464844e+00 -6.881616158969166896e+00 0.000000000000000000e+00 8.400000000000000000e+01 8.400000000000000000e+01
1.090046882629394531e+00 -6.881684091430833483e+00 0.000000000000000000e+00 8.500000000000000000e+01 8.500000000000000000e+01
1.092959403991699219e+00 -6.881684091430833483e+00 0.000000000000000000e+00 8.500000000000000000e+01 8.500000000000000000e+01
1.110491275787353516e+00 -6.881684091430833483e+00 0.000000000000000000e+00 8.700000000000000000e+01 8.700000000000000000e+01
1.130565404891967773e+00 -6.881830351661003320e+00 0.000000000000000000e+00 8.800000000000000000e+01 8.800000000000000000e+01
1.144775629043579102e+00 -6.881861948273634511e+00 0.000000000000000000e+00 8.900000000000000000e+01 8.900000000000000000e+01
1.158031702041625977e+00 -6.881875590425261535e+00 0.000000000000000000e+00 9.000000000000000000e+01 9.000000000000000000e+01
1.176000118255615234e+00 -6.881875590425261535e+00 0.000000000000000000e+00 9.200000000000000000e+01 9.200000000000000000e+01
1.196715354919433594e+00 -6.881875590425261535e+00 0.000000000000000000e+00 9.400000000000000000e+01 9.400000000000000000e+01
1.217936754226684570e+00 -6.881875590425261535e+00 0.000000000000000000e+00 9.600000000000000000e+01 9.600000000000000000e+01
1.233365774154663086e+00 -6.881881704876601447e+00 0.000000000000000000e+00 9.700000000000000000e+01 9.700000000000000000e+01
1.252038002014160156e+00 -6.881881704876601447e+00 0.000000000000000000e+00 9.900000000000000000e+01 9.900000000000000000e+01
1.267050266265869141e+00 -6.881887880224452303e+00 0.000000000000000000e+00 1.000000000000000000e+02 1.000000000000000000e+02
1.281217336654663086e+00 -6.881902941651403260e+00 0.000000000000000000e+00 1.010000000000000000e+02 1.010000000000000000e+02
1.299643516540527344e+00 -6.881902941651403260e+00 0.000000000000000000e+00 1.030000000000000000e+02 1.030000000000000000e+02
1.317479610443115234e+00 -6.881902941651403260e+00 0.000000000000000000e+00 1.050000000000000000e+02 1.050000000000000000e+02
1.331662893295288086e+00 -6.881908171443944511e+00 0.000000000000000000e+00 1.060000000000000000e+02 1.060000000000000000e+02
1.349663734436035156e+00 -6.881908171443944511e+00 0.000000000000000000e+00 1.080000000000000000e+02 1.080000000000000000e+02
1.364367485046386719e+00 -6.881911675913737980e+00 0.000000000000000000e+00 1.090000000000000000e+02 1.090000000000000000e+02
1.377067804336547852e+00 -6.881915442235843727e+00 0.000000000000000000e+00 1.100000000000000000e+02 1.100000000000000000e+02
1.391479969024658203e+00 -6.881943262228846336e+00 0.000000000000000000e+00 1.110000000000000000e+02 1.110000000000000000e+02
1.408033847808837891e+00 -6.882117055833388619e+00 0.000000000000000000e+00 1.120000000000000000e+02 1.120000000000000000e+02
1.422696828842163086e+00 -6.882165280099107108e+00 0.000000000000000000e+00 1.130000000000000000e+02 1.130000000000000000e+02
1.442932844161987305e+00 -6.882165280099107108e+00 0.000000000000000000e+00 1.150000000000000000e+02 1.150000000000000000e+02
1.461924791336059570e+00 -6.882165280099107108e+00 0.000000000000000000e+00 1.170000000000000000e+02 1.170000000000000000e+02
1.478953838348388672e+00 -6.882172687552789547e+00 0.000000000000000000e+00 1.180000000000000000e+02 1.180000000000000000e+02
1.497112035751342773e+00 -6.882172687552789547e+00 0.000000000000000000e+00 1.200000000000000000e+02 1.200000000000000000e+02
1.515830993652343750e+00 -6.882184312580372776e+00 0.000000000000000000e+00 1.210000000000000000e+02 1.210000000000000000e+02
1.534246921539306641e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.220000000000000000e+02 1.220000000000000000e+02
1.552550077438354492e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.240000000000000000e+02 1.240000000000000000e+02
1.572354555130004883e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.260000000000000000e+02 1.260000000000000000e+02
1.592255830764770508e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.280000000000000000e+02 1.280000000000000000e+02
1.615395784378051758e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.300000000000000000e+02 1.300000000000000000e+02
1.637040138244628906e+00 -6.882267697719588462e+00 0.000000000000000000e+00 1.320000000000000000e+02 1.320000000000000000e+02
1.653051614761352539e+00 -6.882269760492237154e+00 0.000000000000000000e+00 1.330000000000000000e+02 1.330000000000000000e+02
1.672721862792968750e+00 -6.882269760492237154e+00 0.000000000000000000e+00 1.350000000000000000e+02 1.350000000000000000e+02
1.687264680862426758e+00 -6.882275303820122758e+00 0.000000000000000000e+00 1.360000000000000000e+02 1.360000000000000000e+02
1.706388711929321289e+00 -6.882275303820122758e+00 0.000000000000000000e+00 1.380000000000000000e+02 1.380000000000000000e+02
1.722893953323364258e+00 -6.882276699204870951e+00 0.000000000000000000e+00 1.390000000000000000e+02 1.390000000000000000e+02
1.725851535797119141e+00 -6.882276699204870951e+00 0.000000000000000000e+00 1.390000000000000000e+02 1.390000000000000000e+02
1.747102975845336914e+00 -6.882496081979645020e+00 0.000000000000000000e+00 1.400000000000000000e+02 1.400000000000000000e+02
1.759461164474487305e+00 -6.882496163380734444e+00 0.000000000000000000e+00 1.410000000000000000e+02 1.410000000000000000e+02
1.772414445877075195e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.420000000000000000e+02 1.420000000000000000e+02
1.789623737335205078e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.440000000000000000e+02 1.440000000000000000e+02
1.807138442993164062e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.460000000000000000e+02 1.460000000000000000e+02
1.825651407241821289e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.480000000000000000e+02 1.480000000000000000e+02
1.843488693237304688e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.500000000000000000e+02 1.500000000000000000e+02
1.865384101867675781e+00 -6.882496555389908011e+00 0.000000000000000000e+00 1.520000000000000000e+02 1.520000000000000000e+02
1.880827426910400391e+00 -6.882496599645119062e+00 0.000000000000000000e+00 1.530000000000000000e+02 1.530000000000000000e+02
1.900704622268676758e+00 -6.882496599645119062e+00 0.000000000000000000e+00 1.550000000000000000e+02 1.550000000000000000e+02
1.916049242019653320e+00 -6.882497088309555977e+00 0.000000000000000000e+00 1.560000000000000000e+02 1.560000000000000000e+02
1.930904150009155273e+00 -6.882497315800137017e+00 0.000000000000000000e+00 1.570000000000000000e+02 1.570000000000000000e+02
1.949242115020751953e+00 -6.882497315800137017e+00 0.000000000000000000e+00 1.590000000000000000e+02 1.590000000000000000e+02
1.965882301330566406e+00 -6.882497588992078974e+00 0.000000000000000000e+00 1.600000000000000000e+02 1.600000000000000000e+02
1.978848695755004883e+00 -6.882497618103512238e+00 0.000000000000000000e+00 1.610000000000000000e+02 1.610000000000000000e+02
1.997734308242797852e+00 -6.882497618103512238e+00 0.000000000000000000e+00 1.630000000000000000e+02 1.630000000000000000e+02
2.011901378631591797e+00 -6.882497681951710078e+00 0.000000000000000000e+00 1.640000000000000000e+02 1.640000000000000000e+02
2.025172948837280273e+00 -6.882497737112799996e+00 0.000000000000000000e+00 1.650000000000000000e+02 1.650000000000000000e+02
2.045664787292480469e+00 -6.882497737112799996e+00 0.000000000000000000e+00 1.670000000000000000e+02 1.670000000000000000e+02
2.067275285720825195e+00 -6.882497737112799996e+00 0.000000000000000000e+00 1.690000000000000000e+02 1.690000000000000000e+02
2.082920551300048828e+00 -6.882497780963111822e+00 0.000000000000000000e+00 1.700000000000000000e+02 1.700000000000000000e+02
2.098315238952636719e+00 -6.882497908632950967e+00 0.000000000000000000e+00 1.710000000000000000e+02 1.710000000000000000e+02
2.117081165313720703e+00 -6.882497908632950967e+00 0.000000000000000000e+00 1.730000000000000000e+02 1.730000000000000000e+02
2.132453680038452148e+00 -6.882497904960610313e+00 0.000000000000000000e+00 1.740000000000000000e+02 1.740000000000000000e+02
2.145171165466308594e+00 -6.882497910991621559e+00 0.000000000000000000e+00 1.750000000000000000e+02 1.750000000000000000e+02
2.158106803894042969e+00 -6.882497932708205646e+00 0.000000000000000000e+00 1.760000000000000000e+02 1.760000000000000000e+02
2.175992488861083984e+00 -6.882497932708205646e+00 0.000000000000000000e+00 1.780000000000000000e+02 1.780000000000000000e+02
2.190022706985473633e+00 -6.882497958976168562e+00 0.000000000000000000e+00 1.790000000000000000e+02 1.790000000000000000e+02
2.202633857727050781e+00 -6.882497974054832213e+00 0.000000000000000000e+00 1.800000000000000000e+02 1.800000000000000000e+02
2.220136404037475586e+00 -6.882497974054832213e+00 0.000000000000000000e+00 1.820000000000000000e+02 1.820000000000000000e+02
2.237994909286499023e+00 -6.882497974054832213e+00 0.000000000000000000e+00 1.840000000000000000e+02 1.840000000000000000e+02
2.250743865966796875e+00 -6.882498024431427552e+00 0.000000000000000000e+00 1.850000000000000000e+02 1.850000000000000000e+02
2.267875432968139648e+00 -6.882498024431427552e+00 0.000000000000000000e+00 1.870000000000000000e+02 1.870000000000000000e+02
2.283115863800048828e+00 -6.882498085920053299e+00 0.000000000000000000e+00 1.880000000000000000e+02 1.880000000000000000e+02
2.286108016967773438e+00 -6.882498085920053299e+00 0.000000000000000000e+00 1.880000000000000000e+02 1.880000000000000000e+02
2.312378644943237305e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.890000000000000000e+02 1.890000000000000000e+02
2.329505205154418945e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.910000000000000000e+02 1.910000000000000000e+02
2.347698450088500977e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.930000000000000000e+02 1.930000000000000000e+02
2.365434408187866211e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.950000000000000000e+02 1.950000000000000000e+02
2.385697841644287109e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.970000000000000000e+02 1.970000000000000000e+02
2.404213190078735352e+00 -6.882524002992784773e+00 0.000000000000000000e+00 1.990000000000000000e+02 1.990000000000000000e+02
2.420341014862060547e+00 -6.882523998988784086e+00 0.000000000000000000e+00 2.000000000000000000e+02 2.000000000000000000e+02
2.433257818222045898e+00 -6.882523999823113137e+00 0.000000000000000000e+00 2.010000000000000000e+02 2.010000000000000000e+02
2.436290502548217773e+00 -6.882523999823113137e+00 0.000000000000000000e+00 2.010000000000000000e+02 2.010000000000000000e+02
2.466686487197875977e+00 -6.882529130344626545e+00 0.000000000000000000e+00 2.020000000000000000e+02 2.020000000000000000e+02
2.478966951370239258e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.030000000000000000e+02 2.030000000000000000e+02
2.497861146926879883e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.050000000000000000e+02 2.050000000000000000e+02
2.518083572387695312e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.070000000000000000e+02 2.070000000000000000e+02
2.538560628890991211e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.090000000000000000e+02 2.090000000000000000e+02
2.559291839599609375e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.110000000000000000e+02 2.110000000000000000e+02
2.579632282257080078e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.130000000000000000e+02 2.130000000000000000e+02
2.599640369415283203e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.150000000000000000e+02 2.150000000000000000e+02
2.619561672210693359e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.170000000000000000e+02 2.170000000000000000e+02
2.639585733413696289e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.190000000000000000e+02 2.190000000000000000e+02
2.660403728485107422e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.210000000000000000e+02 2.210000000000000000e+02
2.680914640426635742e+00 -6.882529130326510369e+00 0.000000000000000000e+00 2.230000000000000000e+02 2.230000000000000000e+02
2.696143865585327148e+00 -6.882529131084664797e+00 0.000000000000000000e+00 2.240000000000000000e+02 2.240000000000000000e+02
2.718710184097290039e+00 -6.882529131084664797e+00 0.000000000000000000e+00 2.260000000000000000e+02 2.260000000000000000e+02
2.737297773361206055e+00 -6.882529131394380606e+00 0.000000000000000000e+00 2.270000000000000000e+02 2.270000000000000000e+02
2.740269184112548828e+00 -6.882529131394380606e+00 0.000000000000000000e+00 2.270000000000000000e+02 2.270000000000000000e+02
2.770545005798339844e+00 -6.882530155455402365e+00 0.000000000000000000e+00 2.280000000000000000e+02 2.280000000000000000e+02
2.782766819000244141e+00 -6.882530155501044078e+00 0.000000000000000000e+00 2.290000000000000000e+02 2.290000000000000000e+02


==> data/opt_unconstrained.txt <==
3.811836242675781250e-03 -6.742457813534048938e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.554273605346679688e-02 -6.845115507651275522e+00 2.000000000000000000e+00 2.000000000000000000e+00
3.567957878112792969e-02 -6.845115507651275522e+00 3.000000000000000000e+00 3.000000000000000000e+00
4.817295074462890625e-02 -6.845115507651275522e+00 4.000000000000000000e+00 4.000000000000000000e+00
5.915307998657226562e-02 -6.846581148490441748e+00 5.000000000000000000e+00 5.000000000000000000e+00
7.012271881103515625e-02 -6.873291156485541009e+00 6.000000000000000000e+00 6.000000000000000000e+00
7.863140106201171875e-02 -6.875101422342066115e+00 7.000000000000000000e+00 7.000000000000000000e+00
8.903598785400390625e-02 -6.877669338414373001e+00 8.000000000000000000e+00 8.000000000000000000e+00
9.807276725769042969e-02 -6.878250718590617652e+00 9.000000000000000000e+00 9.000000000000000000e+00
1.104195117950439453e-01 -6.878250718590617652e+00 1.000000000000000000e+01 1.000000000000000000e+01
1.204833984375000000e-01 -6.879068514818310831e+00 1.100000000000000000e+01 1.100000000000000000e+01
1.294527053833007812e-01 -6.879345534412482976e+00 1.200000000000000000e+01 1.200000000000000000e+01
1.388654708862304688e-01 -6.879345534412482976e+00 1.300000000000000000e+01 1.300000000000000000e+01
1.490015983581542969e-01 -6.880210247775244703e+00 1.400000000000000000e+01 1.400000000000000000e+01
1.572422981262207031e-01 -6.880604656254748264e+00 1.500000000000000000e+01 1.500000000000000000e+01
1.664180755615234375e-01 -6.880720410755476912e+00 1.600000000000000000e+01 1.600000000000000000e+01
1.739351749420166016e-01 -6.881184129738736388e+00 1.700000000000000000e+01 1.700000000000000000e+01
1.829025745391845703e-01 -6.881596902283404482e+00 1.800000000000000000e+01 1.800000000000000000e+01
1.904237270355224609e-01 -6.882043003400001524e+00 1.900000000000000000e+01 1.900000000000000000e+01
2.003629207611083984e-01 -6.882043003400001524e+00 2.000000000000000000e+01 2.000000000000000000e+01
2.108843326568603516e-01 -6.882780438540834211e+00 2.100000000000000000e+01 2.100000000000000000e+01
2.184023857116699219e-01 -6.882933229829954591e+00 2.200000000000000000e+01 2.200000000000000000e+01
2.274804115295410156e-01 -6.882933229829954591e+00 2.300000000000000000e+01 2.300000000000000000e+01
2.378525733947753906e-01 -6.883525149720615133e+00 2.400000000000000000e+01 2.400000000000000000e+01
2.459282875061035156e-01 -6.883722922214562168e+00 2.500000000000000000e+01 2.500000000000000000e+01
2.549352645874023438e-01 -6.884052587496317877e+00 2.600000000000000000e+01 2.600000000000000000e+01
2.624359130859375000e-01 -6.884393797377931890e+00 2.700000000000000000e+01 2.700000000000000000e+01
2.720830440521240234e-01 -6.884393797377931890e+00 2.800000000000000000e+01 2.800000000000000000e+01
2.800838947296142578e-01 -6.884781727297931475e+00 2.900000000000000000e+01 2.900000000000000000e+01
2.881035804748535156e-01 -6.884917951045386175e+00 3.000000000000000000e+01 3.000000000000000000e+01
2.973275184631347656e-01 -6.884917951045386175e+00 3.100000000000000000e+01 3.100000000000000000e+01
3.073048591613769531e-01 -6.885163735149387065e+00 3.200000000000000000e+01 3.200000000000000000e+01
3.155713081359863281e-01 -6.885315895226995053e+00 3.300000000000000000e+01 3.300000000000000000e+01
3.255803585052490234e-01 -6.885315895226995053e+00 3.400000000000000000e+01 3.400000000000000000e+01
3.359556198120117188e-01 -6.885464408697192340e+00 3.500000000000000000e+01 3.500000000000000000e+01
3.441023826599121094e-01 -6.885481032102358512e+00 3.600000000000000000e+01 3.600000000000000000e+01
3.525412082672119141e-01 -6.885512190944405475e+00 3.700000000000000000e+01 3.700000000000000000e+01
3.611707687377929688e-01 -6.885512190944405475e+00 3.800000000000000000e+01 3.800000000000000000e+01
3.707404136657714844e-01 -6.885512190944405475e+00 3.900000000000000000e+01 3.900000000000000000e+01
3.788824081420898438e-01 -6.885520259713697300e+00 4.000000000000000000e+01 4.000000000000000000e+01
3.866660594940185547e-01 -6.885534328645301017e+00 4.100000000000000000e+01 4.100000000000000000e+01
3.951413631439208984e-01 -6.885545165336724338e+00 4.200000000000000000e+01 4.200000000000000000e+01
4.044401645660400391e-01 -6.885560161788891520e+00 4.300000000000000000e+01 4.300000000000000000e+01
4.120705127716064453e-01 -6.885562764022167492e+00 4.400000000000000000e+01 4.400000000000000000e+01
4.219295978546142578e-01 -6.885625256972275565e+00 4.500000000000000000e+01 4.500000000000000000e+01
4.303057193756103516e-01 -6.885625256972275565e+00 4.600000000000000000e+01 4.600000000000000000e+01
4.395163059234619141e-01 -6.885635405796636022e+00 4.700000000000000000e+01 4.700000000000000000e+01
4.489877223968505859e-01 -6.885635405796636022e+00 4.800000000000000000e+01 4.800000000000000000e+01
4.569928646087646484e-01 -6.885673676636243634e+00 4.900000000000000000e+01 4.900000000000000000e+01
4.662234783172607422e-01 -6.885673676636243634e+00 5.000000000000000000e+01 5.000000000000000000e+01
4.761343002319335938e-01 -6.885691175056235735e+00 5.100000000000000000e+01 5.100000000000000000e+01
4.863147735595703125e-01 -6.885725911856417802e+00 5.200000000000000000e+01 5.200000000000000000e+01
4.940557479858398438e-01 -6.885733493026320318e+00 5.300000000000000000e+01 5.300000000000000000e+01
5.027985572814941406e-01 -6.885740375457922724e+00 5.400000000000000000e+01 5.400000000000000000e+01
5.105426311492919922e-01 -6.885743083602529069e+00 5.500000000000000000e+01 5.500000000000000000e+01
5.199408531188964844e-01 -6.885749703562696666e+00 5.600000000000000000e+01 5.600000000000000000e+01
5.274398326873779297e-01 -6.885751383554715055e+00 5.700000000000000000e+01 5.700000000000000000e+01
5.370543003082275391e-01 -6.885757980645506038e+00 5.800000000000000000e+01 5.800000000000000000e+01
5.446083545684814453e-01 -6.885759579023564392e+00 5.900000000000000000e+01 5.900000000000000000e+01
5.554392337799072266e-01 -6.885762911156589894e+00 6.000000000000000000e+01 6.000000000000000000e+01
5.629074573516845703e-01 -6.885765247210059670e+00 6.100000000000000000e+01 6.100000000000000000e+01
5.727343559265136719e-01 -6.885765247210059670e+00 6.200000000000000000e+01 6.200000000000000000e+01
5.813767910003662109e-01 -6.885767886242676106e+00 6.300000000000000000e+01 6.300000000000000000e+01
5.891618728637695312e-01 -6.885768427794435098e+00 6.400000000000000000e+01 6.400000000000000000e+01
5.980892181396484375e-01 -6.885768427794435098e+00 6.500000000000000000e+01 6.500000000000000000e+01
6.082530021667480469e-01 -6.885770432185983836e+00 6.600000000000000000e+01 6.600000000000000000e+01
6.176335811614990234e-01 -6.885770432185983836e+00 6.700000000000000000e+01 6.700000000000000000e+01
6.264610290527343750e-01 -6.885772106662085612e+00 6.800000000000000000e+01 6.800000000000000000e+01
6.369006633758544922e-01 -6.885778990674658928e+00 6.900000000000000000e+01 6.900000000000000000e+01
6.483204364776611328e-01 -6.885778990674658928e+00 7.000000000000000000e+01 7.000000000000000000e+01
6.573388576507568359e-01 -6.885782226002613804e+00 7.100000000000000000e+01 7.100000000000000000e+01
6.651372909545898438e-01 -6.885783745816166146e+00 7.200000000000000000e+01 7.200000000000000000e+01
6.744813919067382812e-01 -6.885786040330172497e+00 7.300000000000000000e+01 7.300000000000000000e+01
6.839377880096435547e-01 -6.885789208709022446e+00 7.400000000000000000e+01 7.400000000000000000e+01
6.923787593841552734e-01 -6.885796058135829512e+00 7.500000000000000000e+01 7.500000000000000000e+01
7.001588344573974609e-01 -6.885796680316206064e+00 7.600000000000000000e+01 7.600000000000000000e+01
7.082722187042236328e-01 -6.885798568901940087e+00 7.700000000000000000e+01 7.700000000000000000e+01
7.168583869934082031e-01 -6.885798568901940087e+00 7.800000000000000000e+01 7.800000000000000000e+01
7.292706966400146484e-01 -6.885800102069205231e+00 7.900000000000000000e+01 7.900000000000000000e+01
7.375319004058837891e-01 -6.885800102069205231e+00 8.000000000000000000e+01 8.000000000000000000e+01
7.469608783721923828e-01 -6.885809278138276923e+00 8.100000000000000000e+01 8.100000000000000000e+01
7.556102275848388672e-01 -6.885810911031397197e+00 8.200000000000000000e+01 8.200000000000000000e+01
7.665116786956787109e-01 -6.885810911031397197e+00 8.300000000000000000e+01 8.300000000000000000e+01
7.771842479705810547e-01 -6.885812598037293952e+00 8.400000000000000000e+01 8.400000000000000000e+01
7.899727821350097656e-01 -6.885812598037293952e+00 8.500000000000000000e+01 8.500000000000000000e+01
8.028740882873535156e-01 -6.885813761255553445e+00 8.600000000000000000e+01 8.600000000000000000e+01
8.143854141235351562e-01 -6.885814338382081345e+00 8.700000000000000000e+01 8.700000000000000000e+01
8.231770992279052734e-01 -6.885814363683446793e+00 8.800000000000000000e+01 8.800000000000000000e+01
8.317716121673583984e-01 -6.885814819414809662e+00 8.900000000000000000e+01 8.900000000000000000e+01
8.406040668487548828e-01 -6.885814819414809662e+00 9.000000000000000000e+01 9.000000000000000000e+01
8.521890640258789062e-01 -6.885815227214401091e+00 9.100000000000000000e+01 9.100000000000000000e+01
8.605182170867919922e-01 -6.885815317409470282e+00 9.200000000000000000e+01 9.200000000000000000e+01
8.688540458679199219e-01 -6.885815317409470282e+00 9.300000000000000000e+01 9.300000000000000000e+01
8.791074752807617188e-01 -6.885815668429827952e+00 9.400000000000000000e+01 9.400000000000000000e+01
8.892812728881835938e-01 -6.885815766250087400e+00 9.500000000000000000e+01 9.500000000000000000e+01
8.985176086425781250e-01 -6.885815766250087400e+00 9.600000000000000000e+01 9.600000000000000000e+01
9.113647937774658203e-01 -6.885815932239050419e+00 9.700000000000000000e+01 9.700000000000000000e+01
9.194111824035644531e-01 -6.885815959803482045e+00 9.800000000000000000e+01 9.800000000000000000e+01
9.286012649536132812e-01 -6.885815959803482045e+00 9.900000000000000000e+01 9.900000000000000000e+01
9.420387744903564453e-01 -6.885816085158987576e+00 1.000000000000000000e+02 1.000000000000000000e+02
9.512815475463867188e-01 -6.885816085158987576e+00 1.010000000000000000e+02 1.010000000000000000e+02
9.610841274261474609e-01 -6.885816144237688619e+00 1.020000000000000000e+02 1.020000000000000000e+02
9.718117713928222656e-01 -6.885816171255184415e+00 1.030000000000000000e+02 1.030000000000000000e+02
9.880106449127197266e-01 -6.885816272204045241e+00 1.040000000000000000e+02 1.040000000000000000e+02
9.961938858032226562e-01 -6.885816284997632764e+00 1.050000000000000000e+02 1.050000000000000000e+02
1.004905700683593750e+00 -6.885816329925758872e+00 1.060000000000000000e+02 1.060000000000000000e+02
1.013227224349975586e+00 -6.885816329925758872e+00 1.070000000000000000e+02 1.070000000000000000e+02
1.027133703231811523e+00 -6.885816620691061374e+00 1.080000000000000000e+02 1.080000000000000000e+02
1.036488533020019531e+00 -6.885816620691061374e+00 1.090000000000000000e+02 1.090000000000000000e+02
1.048409461975097656e+00 -6.885816881627350838e+00 1.100000000000000000e+02 1.100000000000000000e+02
1.056865453720092773e+00 -6.885816954603274809e+00 1.110000000000000000e+02 1.110000000000000000e+02
1.066437721252441406e+00 -6.885816954603274809e+00 1.120000000000000000e+02 1.120000000000000000e+02
1.077172279357910156e+00 -6.885817150973592149e+00 1.130000000000000000e+02 1.130000000000000000e+02
1.089354753494262695e+00 -6.885817811949515033e+00 1.140000000000000000e+02 1.140000000000000000e+02
1.097656726837158203e+00 -6.885817811949515033e+00 1.150000000000000000e+02 1.150000000000000000e+02
1.108426094055175781e+00 -6.885819482800377145e+00 1.160000000000000000e+02 1.160000000000000000e+02
1.120108604431152344e+00 -6.885835019884050112e+00 1.170000000000000000e+02 1.170000000000000000e+02
1.128062725067138672e+00 -6.885840811262129435e+00 1.180000000000000000e+02 1.180000000000000000e+02
1.139467000961303711e+00 -6.885840811262129435e+00 1.190000000000000000e+02 1.190000000000000000e+02
1.148746728897094727e+00 -6.885864836548241996e+00 1.200000000000000000e+02 1.200000000000000000e+02
1.157227516174316406e+00 -6.885871479471535217e+00 1.210000000000000000e+02 1.210000000000000000e+02
1.171417713165283203e+00 -6.885871479471535217e+00 1.220000000000000000e+02 1.220000000000000000e+02
1.183137655258178711e+00 -6.885886638267562532e+00 1.230000000000000000e+02 1.230000000000000000e+02
1.191905260086059570e+00 -6.885891628155172306e+00 1.240000000000000000e+02 1.240000000000000000e+02
1.204764604568481445e+00 -6.885899198059793669e+00 1.250000000000000000e+02 1.250000000000000000e+02
1.212890863418579102e+00 -6.885900979761707674e+00 1.260000000000000000e+02 1.260000000000000000e+02
1.225184440612792969e+00 -6.885903090840281848e+00 1.270000000000000000e+02 1.270000000000000000e+02
1.233048915863037109e+00 -6.885904481042759429e+00 1.280000000000000000e+02 1.280000000000000000e+02
1.242796421051025391e+00 -6.885905603241659456e+00 1.290000000000000000e+02 1.290000000000000000e+02
1.250599145889282227e+00 -6.885906069353515235e+00 1.300000000000000000e+02 1.300000000000000000e+02
1.265576362609863281e+00 -6.885906069353515235e+00 1.310000000000000000e+02 1.310000000000000000e+02
1.276800870895385742e+00 -6.885906776815678754e+00 1.320000000000000000e+02 1.320000000000000000e+02
1.286376714706420898e+00 -6.885906776815678754e+00 1.330000000000000000e+02 1.330000000000000000e+02
1.295443058013916016e+00 -6.885907144355559062e+00 1.340000000000000000e+02 1.340000000000000000e+02
1.307295799255371094e+00 -6.885907708068536692e+00 1.350000000000000000e+02 1.350000000000000000e+02
1.315675735473632812e+00 -6.885907796592331209e+00 1.360000000000000000e+02 1.360000000000000000e+02
1.324676275253295898e+00 -6.885907992042969994e+00 1.370000000000000000e+02 1.370000000000000000e+02
1.333005905151367188e+00 -6.885907992042969994e+00 1.380000000000000000e+02 1.380000000000000000e+02
1.343172073364257812e+00 -6.885908293342844821e+00 1.390000000000000000e+02 1.390000000000000000e+02
1.354611873626708984e+00 -6.885908461014372151e+00 1.400000000000000000e+02 1.400000000000000000e+02
1.369885921478271484e+00 -6.885908461014372151e+00 1.410000000000000000e+02 1.410000000000000000e+02
1.383501291275024414e+00 -6.885908642112282152e+00 1.420000000000000000e+02 1.420000000000000000e+02
1.392385959625244141e+00 -6.885908715222663901e+00 1.430000000000000000e+02 1.430000000000000000e+02
1.400665998458862305e+00 -6.885908715222663901e+00 1.440000000000000000e+02 1.440000000000000000e+02
1.413227796554565430e+00 -6.885908830988523022e+00 1.450000000000000000e+02 1.450000000000000000e+02
1.421356678009033203e+00 -6.885908849417761601e+00 1.460000000000000000e+02 1.460000000000000000e+02
1.431885719299316406e+00 -6.885908849417761601e+00 1.470000000000000000e+02 1.470000000000000000e+02
1.442239761352539062e+00 -6.885908890420029849e+00 1.480000000000000000e+02 1.480000000000000000e+02
1.450441837310791016e+00 -6.885908894437577921e+00 1.490000000000000000e+02 1.490000000000000000e+02
1.463845968246459961e+00 -6.885908924768118666e+00 1.500000000000000000e+02 1.500000000000000000e+02
1.471585273742675781e+00 -6.885908925981818030e+00 1.510000000000000000e+02 1.510000000000000000e+02
1.480290651321411133e+00 -6.885908936235233924e+00 1.520000000000000000e+02 1.520000000000000000e+02
1.489590644836425781e+00 -6.885908936235233924e+00 1.530000000000000000e+02 1.530000000000000000e+02
1.499056100845336914e+00 -6.885908941991642607e+00 1.540000000000000000e+02 1.540000000000000000e+02
1.506789684295654297e+00 -6.885908942932877252e+00 1.550000000000000000e+02 1.550000000000000000e+02
1.521649599075317383e+00 -6.885908942932877252e+00 1.560000000000000000e+02 1.560000000000000000e+02
1.531777381896972656e+00 -6.885908948482937220e+00 1.570000000000000000e+02 1.570000000000000000e+02
1.540464401245117188e+00 -6.885908950658571115e+00 1.580000000000000000e+02 1.580000000000000000e+02
1.548694849014282227e+00 -6.885908950658571115e+00 1.590000000000000000e+02 1.590000000000000000e+02
1.561767339706420898e+00 -6.885908957278187970e+00 1.600000000000000000e+02 1.600000000000000000e+02
1.570543289184570312e+00 -6.885908958358321286e+00 1.610000000000000000e+02 1.610000000000000000e+02
1.578886747360229492e+00 -6.885908958358321286e+00 1.620000000000000000e+02 1.620000000000000000e+02
1.589972257614135742e+00 -6.885908959475520064e+00 1.630000000000000000e+02 1.630000000000000000e+02
1.603098630905151367e+00 -6.885908960189585315e+00 1.640000000000000000e+02 1.640000000000000000e+02
1.611880302429199219e+00 -6.885908960189585315e+00 1.650000000000000000e+02 1.650000000000000000e+02
1.621009111404418945e+00 -6.885908960555493508e+00 1.660000000000000000e+02 1.660000000000000000e+02
1.631710290908813477e+00 -6.885908960555493508e+00 1.670000000000000000e+02 1.670000000000000000e+02
1.640707492828369141e+00 -6.885908960665821255e+00 1.680000000000000000e+02 1.680000000000000000e+02


==> data/optimisation/opt_end.tsv <==
x	y
0.29324	1.4778
0.84069	1.2516
1.4775	0.29094
1.2545	0.83615
0.21204	1.0252
0.57975	0.8752
1.0227	0.21014
0.87743	0.57391
0.14317	0.31309
0.16925	0.30998
0.30064	0.14388
0.30051	0.16821
0.17938	0.69738
0.36972	0.61597
0.69236	0.17731
0.61489	0.36399
-0.29324	1.4778
-0.84069	1.2516
-1.4775	0.29094
-1.2545	0.83615
-0.21204	1.0252
-0.57975	0.8752
-1.0227	0.21014
-0.87743	0.57391
-0.14317	0.31309
-0.16925	0.30998
-0.30064	0.14388
-0.30051	0.16821
-0.17938	0.69738
-0.36972	0.61597
-0.69236	0.17731
-0.61489	0.36399
0.29324	-1.4778
0.84069	-1.2516
1.4775	-0.29094
1.2545	-0.83615
0.21204	-1.0252
0.57975	-0.8752
1.0227	-0.21014
0.87743	-0.57391
0.14317	-0.31309
0.16925	-0.30998
0.30064	-0.14388
0.30051	-0.16821
0.17938	-0.69738
0.36972	-0.61597
0.69236	-0.17731
0.61489	-0.36399
-0.29324	-1.4778
-0.84069	-1.2516
-1.4775	-0.29094
-1.2545	-0.83615
-0.21204	-1.0252
-0.57975	-0.8752
-1.0227	-0.21014
-0.87743	-0.57391
-0.14317	-0.31309
-0.16925	-0.30998
-0.30064	-0.14388
-0.30051	-0.16821
-0.17938	-0.69738
-0.36972	-0.61597
-0.69236	-0.17731
-0.61489	-0.36399


==> data/optimisation/opt_start.tsv <==
x	y
1.0767	1.0767
1.0773	0.76949
1.078	0.15399
1.0786	0.46225
0.77088	1.0793
0.77135	0.77135
0.77181	0.15437
0.77227	0.46337
0.15455	1.0818
0.15464	0.7732
0.15474	0.15474
0.15483	0.46448
0.46475	1.0844
0.46503	0.77506
0.46531	0.1551
0.46559	0.46559
-1.0767	1.0767
-1.0773	0.76949
-1.078	0.15399
-1.0786	0.46225
-0.77088	1.0793
-0.77135	0.77135
-0.77181	0.15437
-0.77227	0.46337
-0.15455	1.0818
-0.15464	0.7732
-0.15474	0.15474
-0.15483	0.46448
-0.46475	1.0844
-0.46503	0.77506
-0.46531	0.1551
-0.46559	0.46559
1.0767	-1.0767
1.0773	-0.76949
1.078	-0.15399
1.0786	-0.46225
0.77088	-1.0793
0.77135	-0.77135
0.77181	-0.15437
0.77227	-0.46337
0.15455	-1.0818
0.15464	-0.7732
0.15474	-0.15474
0.15483	-0.46448
0.46475	-1.0844
0.46503	-0.77506
0.46531	-0.1551
0.46559	-0.46559
-1.0767	-1.0767
-1.0773	-0.76949
-1.078	-0.15399
-1.0786	-0.46225
-0.77088	-1.0793
-0.77135	-0.77135
-0.77181	-0.15437
-0.77227	-0.46337
-0.15455	-1.0818
-0.15464	-0.7732
-0.15474	-0.15474
-0.15483	-0.46448
-0.46475	-1.0844
-0.46503	-0.77506
-0.46531	-0.1551
-0.46559	-0.46559


==> data/optimisation/opt_traj.tsv <==
x	y	c
1.0767	1.0767	3.7768
1.1647	1.1574	3.8597
1.1735	1.1226	3.8361
1.1901	1.0978	3.8667
1.1977	1.0813	3.8777
1.2009	1.0772	3.8796
1.2018	1.0793	3.8798
1.1957	1.0898	3.8799
1.1813	1.1104	3.8803
1.1526	1.1471	3.8814
1.0836	1.2127	3.8865
0.86966	1.3274	3.8667
0.81655	1.3558	3.9129
0.71316	1.4131	3.9093
0.63436	1.4497	3.9262
0.48141	1.4952	3.9342
0.36345	1.4995	3.9393
0.3115	1.4828	3.9427
0.30459	1.4805	3.9479
0.30111	1.4793	3.9488
0.29833	1.4786	3.9488
0.29721	1.4784	3.949
0.29568	1.4781	3.949
0.29507	1.4781	3.9491
0.29436	1.478	3.9491
0.29376	1.4779	3.9491
0.29342	1.4779	3.9491


-1.0767	1.0767	3.7768
-1.1647	1.1574	3.8597
-1.1735	1.1226	3.8361
-1.1901	1.0978	3.8667
-1.1977	1.0813	3.8777
-1.2009	1.0772	3.8796
-1.2018	1.0793	3.8798
-1.1957	1.0898	3.8799
-1.1813	1.1104	3.8803
-1.1526	1.1471	3.8814
-1.0836	1.2127	3.8865
-0.86966	1.3274	3.8667
-0.81655	1.3558	3.9129
-0.71316	1.4131	3.9093
-0.63436	1.4497	3.9262
-0.48141	1.4952	3.9342
-0.36345	1.4995	3.9393
-0.3115	1.4828	3.9427
-0.30459	1.4805	3.9479
-0.30111	1.4793	3.9488
-0.29833	1.4786	3.9488
-0.29721	1.4784	3.949
-0.29568	1.4781	3.949
-0.29507	1.4781	3.9491
-0.29436	1.478	3.9491
-0.29376	1.4779	3.9491
-0.29342	1.4779	3.9491


1.0767	-1.0767	3.7768
1.1647	-1.1574	3.8597
1.1735	-1.1226	3.8361
1.1901	-1.0978	3.8667
1.1977	-1.0813	3.8777
1.2009	-1.0772	3.8796
1.2018	-1.0793	3.8798
1.1957	-1.0898	3.8799
1.1813	-1.1104	3.8803
1.1526	-1.1471	3.8814
1.0836	-1.2127	3.8865
0.86966	-1.3274	3.8667
0.81655	-1.3558	3.9129
0.71316	-1.4131	3.9093
0.63436	-1.4497	3.9262
0.48141	-1.4952	3.9342
0.36345	-1.4995	3.9393
0.3115	-1.4828	3.9427
0.30459	-1.4805	3.9479
0.30111	-1.4793	3.9488
0.29833	-1.4786	3.9488
0.29721	-1.4784	3.949
0.29568	-1.4781	3.949
0.29507	-1.4781	3.9491
0.29436	-1.478	3.9491
0.29376	-1.4779	3.9491
0.29342	-1.4779	3.9491


-1.0767	-1.0767	3.7768
-1.1647	-1.1574	3.8597
-1.1735	-1.1226	3.8361
-1.1901	-1.0978	3.8667
-1.1977	-1.0813	3.8777
-1.2009	-1.0772	3.8796
-1.2018	-1.0793	3.8798
-1.1957	-1.0898	3.8799
-1.1813	-1.1104	3.8803
-1.1526	-1.1471	3.8814
-1.0836	-1.2127	3.8865
-0.86966	-1.3274	3.8667
-0.81655	-1.3558	3.9129
-0.71316	-1.4131	3.9093
-0.63436	-1.4497	3.9262
-0.48141	-1.4952	3.9342
-0.36345	-1.4995	3.9393
-0.3115	-1.4828	3.9427
-0.30459	-1.4805	3.9479
-0.30111	-1.4793	3.9488
-0.29833	-1.4786	3.9488
-0.29721	-1.4784	3.949
-0.29568	-1.4781	3.949
-0.29507	-1.4781	3.9491
-0.29436	-1.478	3.9491
-0.29376	-1.4779	3.9491
-0.29342	-1.4779	3.9491


1.0773	0.76949	3.7768
1.1584	0.70549	3.8597
1.0734	0.72678	3.8361
1.0067	0.72587	3.8667
0.98427	0.72594	3.8777
0.9855	0.72689	3.8796
0.98479	0.72996	3.8798
0.98236	0.73633	3.8799
0.97833	0.74532	3.8803
0.97252	0.7612	3.8814
0.96168	0.79187	3.8865
0.94379	0.87337	3.8667
0.93524	0.90361	3.9129
0.93034	0.97071	3.9093
0.93981	1.0217	3.9262
0.9404	1.1096	3.9342
0.91316	1.1818	3.9393
0.87426	1.2278	3.9427
0.86173	1.2368	3.9479
0.85546	1.2412	3.9488
0.85034	1.2448	3.9488
0.84826	1.2462	3.949
0.84539	1.2483	3.949
0.84423	1.2491	3.9491
0.84286	1.2501	3.9491
0.8417	1.2509	3.9491
0.84105	1.2513	3.9491


-1.0773	0.76949	3.7768
-1.1584	0.70549	3.8597
-1.0734	0.72678	3.8361
-1.0067	0.72587	3.8667
-0.98427	0.72594	3.8777
-0.9855	0.72689	3.8796
-0.98479	0.72996	3.8798
-0.98236	0.73633	3.8799
-0.97833	0.74532	3.8803
-0.97252	0.7612	3.8814
-0.96168	0.79187	3.8865
-0.94379	0.87337	3.8667
-0.93524	0.90361	3.9129
-0.93034	0.97071	3.9093
-0.93981	1.0217	3.9262
-0.9404	1.1096	3.9342
-0.91316	1.1818	3.9393
-0.87426	1.2278	3.9427
-0.86173	1.2368	3.9479
-0.85546	1.2412	3.9488
-0.85034	1.2448	3.9488
-0.84826	1.2462	3.949
-0.84539	1.2483	3.949
-0.84423	1.2491	3.9491
-0.84286	1.2501	3.9491
-0.8417	1.2509	3.9491
-0.84105	1.2513	3.9491


1.0773	-0.76949	3.7768
1.1584	-0.70549	3.8597
1.0734	-0.72678	3.8361
1.0067	-0.72587	3.8667
0.98427	-0.72594	3.8777
0.9855	-0.72689	3.8796
0.98479	-0.72996	3.8798
0.98236	-0.73633	3.8799
0.97833	-0.74532	3.8803
0.97252	-0.7612	3.8814
0.96168	-0.79187	3.8865
0.94379	-0.87337	3.8667
0.93524	-0.90361	3.9129
0.93034	-0.97071	3.9093
0.93981	-1.0217	3.9262
0.9404	-1.1096	3.9342
0.91316	-1.1818	3.9393
0.87426	-1.2278	3.9427
0.86173	-1.2368	3.9479
0.85546	-1.2412	3.9488
0.85034	-1.2448	3.9488
0.84826	-1.2462	3.949
0.84539	-1.2483	3.949
0.84423	-1.2491	3.9491
0.84286	-1.2501	3.9491
0.8417	-1.2509	3.9491
0.84105	-1.2513	3.9491


-1.0773	-0.76949	3.7768
-1.1584	-0.70549	3.8597
-1.0734	-0.72678	3.8361
-1.0067	-0.72587	3.8667
-0.98427	-0.72594	3.8777
-0.9855	-0.72689	3.8796
-0.98479	-0.72996	3.8798
-0.98236	-0.73633	3.8799
-0.97833	-0.74532	3.8803
-0.97252	-0.7612	3.8814
-0.96168	-0.79187	3.8865
-0.94379	-0.87337	3.8667
-0.93524	-0.90361	3.9129
-0.93034	-0.97071	3.9093
-0.93981	-1.0217	3.9262
-0.9404	-1.1096	3.9342
-0.91316	-1.1818	3.9393
-0.87426	-1.2278	3.9427
-0.86173	-1.2368	3.9479
-0.85546	-1.2412	3.9488
-0.85034	-1.2448	3.9488
-0.84826	-1.2462	3.949
-0.84539	-1.2483	3.949
-0.84423	-1.2491	3.9491
-0.84286	-1.2501	3.9491
-0.8417	-1.2509	3.9491
-0.84105	-1.2513	3.9491


1.078	0.15399	3.7768
1.1574	0.14503	3.8597
1.1323	0.13319	3.8361
1.1114	0.15032	3.8667
1.0901	0.15532	3.8777
1.0865	0.15508	3.8796
1.0884	0.15609	3.8798
1.097	0.15781	3.8799
1.1138	0.15863	3.8803
1.1432	0.15957	3.8814
1.2034	0.16093	3.8865
1.3423	0.18867	3.8667
1.382	0.20423	3.9129
1.4258	0.22865	3.9093
1.4353	0.23443	3.9262
1.4456	0.24256	3.9342
1.4565	0.25574	3.9393
1.4682	0.27296	3.9427
1.4727	0.27999	3.9479
1.4746	0.28327	3.9488
1.4759	0.28594	3.9488
1.4763	0.28703	3.949
1.4769	0.28852	3.949
1.477	0.28912	3.9491
1.4772	0.28982	3.9491
1.4774	0.29042	3.9491
1.4774	0.29075	3.9491


-1.078	0.15399	3.7768
-1.1574	0.14503	3.8597
-1.1323	0.13319	3.8361
-1.1114	0.15032	3.8667
-1.0901	0.15532	3.8777
-1.0865	0.15508	3.8796
-1.0884	0.15609	3.8798
-1.097	0.15781	3.8799
-1.1138	0.15863	3.8803
-1.1432	0.15957	3.8814
-1.2034	0.16093	3.8865
-1.3423	0.18867	3.8667
-1.382	0.20423	3.9129
-1.4258	0.22865	3.9093
-1.4353	0.23443	3.9262
-1.4456	0.24256	3.9342
-1.4565	0.25574	3.9393
-1.4682	0.27296	3.9427
-1.4727	0.27999	3.9479
-1.4746	0.28327	3.9488
-1.4759	0.28594	3.9488
-1.4763	0.28703	3.949
-1.4769	0.28852	3.949
-1.477	0.28912	3.9491
-1.4772	0.28982	3.9491
-1.4774	0.29042	3.9491
-1.4774	0.29075	3.9491


1.078	-0.15399	3.7768
1.1574	-0.14503	3.8597
1.1323	-0.13319	3.8361
1.1114	-0.15032	3.8667
1.0901	-0.15532	3.8777
1.0865	-0.15508	3.8796
1.0884	-0.15609	3.8798
1.097	-0.15781	3.8799
1.1138	-0.15863	3.8803
1.1432	-0.15957	3.8814
1.2034	-0.16093	3.8865
1.3423	-0.18867	3.8667
1.382	-0.20423	3.9129
1.4258	-0.22865	3.9093
1.4353	-0.23443	3.9262
1.4456	-0.24256	3.9342
1.4565	-0.25574	3.9393
1.4682	-0.27296	3.9427
1.4727	-0.27999	3.9479
1.4746	-0.28327	3.9488
1.4759	-0.28594	3.9488
1.4763	-0.28703	3.949
1.4769	-0.28852	3.949
1.477	-0.28912	3.9491
1.4772	-0.28982	3.9491
1.4774	-0.29042	3.9491
1.4774	-0.29075	3.9491


-1.078	-0.15399	3.7768
-1.1574	-0.14503	3.8597
-1.1323	-0.13319	3.8361
-1.1114	-0.15032	3.8667
-1.0901	-0.15532	3.8777
-1.0865	-0.15508	3.8796
-1.0884	-0.15609	3.8798
-1.097	-0.15781	3.8799
-1.1138	-0.15863	3.8803
-1.1432	-0.15957	3.8814
-1.2034	-0.16093	3.8865
-1.3423	-0.18867	3.8667
-1.382	-0.20423	3.9129
-1.4258	-0.22865	3.9093
-1.4353	-0.23443	3.9262
-1.4456	-0.24256	3.9342
-1.4565	-0.25574	3.9393
-1.4682	-0.27296	3.9427
-1.4727	-0.27999	3.9479
-1.4746	-0.28327	3.9488
-1.4759	-0.28594	3.9488
-1.4763	-0.28703	3.949
-1.4769	-0.28852	3.949
-1.477	-0.28912	3.9491
-1.4772	-0.28982	3.9491
-1.4774	-0.29042	3.9491
-1.4774	-0.29075	3.9491


1.0786	0.46225	3.7768
1.163	0.36066	3.8597
1.2223	0.37081	3.8361
1.3193	0.37592	3.8667
1.385	0.36407	3.8777
1.3964	0.35818	3.8796
1.4006	0.35841	3.8798
1.4031	0.36665	3.8799
1.4052	0.38318	3.8803
1.4044	0.41377	3.8814
1.3874	0.48115	3.8865
1.3343	0.61316	3.8667
1.3207	0.64548	3.9129
1.301	0.6872	3.9093
1.2979	0.69716	3.9262
1.2918	0.71833	3.9342
1.2834	0.75611	3.9393
1.2712	0.79986	3.9427
1.2656	0.81375	3.9479
1.2625	0.8205	3.9488
1.2599	0.82597	3.9488
1.2588	0.82819	3.949
1.2573	0.83123	3.949
1.2566	0.83247	3.9491
1.2558	0.83389	3.9491
1.2551	0.8351	3.9491
1.2547	0.83577	3.9491


-1.0786	0.46225	3.7768
-1.163	0.36066	3.8597
-1.2223	0.37081	3.8361
-1.3193	0.37592	3.8667
-1.385	0.36407	3.8777
-1.3964	0.35818	3.8796
-1.4006	0.35841	3.8798
-1.4031	0.36665	3.8799
-1.4052	0.38318	3.8803
-1.4044	0.41377	3.8814
-1.3874	0.48115	3.8865
-1.3343	0.61316	3.8667
-1.3207	0.64548	3.9129
-1.301	0.6872	3.9093
-1.2979	0.69716	3.9262
-1.2918	0.71833	3.9342
-1.2834	0.75611	3.9393
-1.2712	0.79986	3.9427
-1.2656	0.81375	3.9479
-1.2625	0.8205	3.9488
-1.2599	0.82597	3.9488
-1.2588	0.82819	3.949
-1.2573	0.83123	3.949
-1.2566	0.83247	3.9491
-1.2558	0.83389	3.9491
-1.2551	0.8351	3.9491
-1.2547	0.83577	3.9491


1.0786	-0.46225	3.7768
1.163	-0.36066	3.8597
1.2223	-0.37081	3.8361
1.3193	-0.37592	3.8667
1.385	-0.36407	3.8777
1.3964	-0.35818	3.8796
1.4006	-0.35841	3.8798
1.4031	-0.36665	3.8799
1.4052	-0.38318	3.8803
1.4044	-0.41377	3.8814
1.3874	-0.48115	3.8865
1.3343	-0.61316	3.8667
1.3207	-0.64548	3.9129
1.301	-0.6872	3.9093
1.2979	-0.69716	3.9262
1.2918	-0.71833	3.9342
1.2834	-0.75611	3.9393
1.2712	-0.79986	3.9427
1.2656	-0.81375	3.9479
1.2625	-0.8205	3.9488
1.2599	-0.82597	3.9488
1.2588	-0.82819	3.949
1.2573	-0.83123	3.949
1.2566	-0.83247	3.9491
1.2558	-0.83389	3.9491
1.2551	-0.8351	3.9491
1.2547	-0.83577	3.9491


-1.0786	-0.46225	3.7768
-1.163	-0.36066	3.8597
-1.2223	-0.37081	3.8361
-1.3193	-0.37592	3.8667
-1.385	-0.36407	3.8777
-1.3964	-0.35818	3.8796
-1.4006	-0.35841	3.8798
-1.4031	-0.36665	3.8799
-1.4052	-0.38318	3.8803
-1.4044	-0.41377	3.8814
-1.3874	-0.48115	3.8865
-1.3343	-0.61316	3.8667
-1.3207	-0.64548	3.9129
-1.301	-0.6872	3.9093
-1.2979	-0.69716	3.9262
-1.2918	-0.71833	3.9342
-1.2834	-0.75611	3.9393
-1.2712	-0.79986	3.9427
-1.2656	-0.81375	3.9479
-1.2625	-0.8205	3.9488
-1.2599	-0.82597	3.9488
-1.2588	-0.82819	3.949
-1.2573	-0.83123	3.949
-1.2566	-0.83247	3.9491
-1.2558	-0.83389	3.9491
-1.2551	-0.8351	3.9491
-1.2547	-0.83577	3.9491


0.77088	1.0793	3.7768
0.70876	1.1609	3.8597
0.69873	1.1984	3.8361
0.68521	1.2507	3.8667
0.68271	1.2871	3.8777
0.68104	1.2982	3.8796
0.6754	1.3094	3.8798
0.66306	1.321	3.8799
0.64065	1.3364	3.8803
0.59757	1.3617	3.8814
0.50011	1.4024	3.8865
0.30026	1.4107	3.8667
0.27556	1.3782	3.9129
0.24026	1.2909	3.9093
0.22785	1.2355	3.9262
0.22824	1.1445	3.9342
0.23342	1.082	3.9393
0.22602	1.0448	3.9427
0.22124	1.0381	3.9479
0.21874	1.0343	3.9488
0.21649	1.031	3.9488
0.21551	1.0298	3.949
0.21417	1.028	3.949
0.21363	1.0273	3.9491
0.21301	1.0264	3.9491
0.21249	1.0258	3.9491
0.21219	1.0254	3.9491


-0.77088	1.0793	3.7768
-0.70876	1.1609	3.8597
-0.69873	1.1984	3.8361
-0.68521	1.2507	3.8667
-0.68271	1.2871	3.8777
-0.68104	1.2982	3.8796
-0.6754	1.3094	3.8798
-0.66306	1.321	3.8799
-0.64065	1.3364	3.8803
-0.59757	1.3617	3.8814
-0.50011	1.4024	3.8865
-0.30026	1.4107	3.8667
-0.27556	1.3782	3.9129
-0.24026	1.2909	3.9093
-0.22785	1.2355	3.9262
-0.22824	1.1445	3.9342
-0.23342	1.082	3.9393
-0.22602	1.0448	3.9427
-0.22124	1.0381	3.9479
-0.21874	1.0343	3.9488
-0.21649	1.031	3.9488
-0.21551	1.0298	3.949
-0.21417	1.028	3.949
-0.21363	1.0273	3.9491
-0.21301	1.0264	3.9491
-0.21249	1.0258	3.9491
-0.21219	1.0254	3.9491


0.77088	-1.0793	3.7768
0.70876	-1.1609	3.8597
0.69873	-1.1984	3.8361
0.68521	-1.2507	3.8667
0.68271	-1.2871	3.8777
0.68104	-1.2982	3.8796
0.6754	-1.3094	3.8798
0.66306	-1.321	3.8799
0.64065	-1.3364	3.8803
0.59757	-1.3617	3.8814
0.50011	-1.4024	3.8865
0.30026	-1.4107	3.8667
0.27556	-1.3782	3.9129
0.24026	-1.2909	3.9093
0.22785	-1.2355	3.9262
0.22824	-1.1445	3.9342
0.23342	-1.082	3.9393
0.22602	-1.0448	3.9427
0.22124	-1.0381	3.9479
0.21874	-1.0343	3.9488
0.21649	-1.031	3.9488
0.21551	-1.0298	3.949
0.21417	-1.028	3.949
0.21363	-1.0273	3.9491
0.21301	-1.0264	3.9491
0.21249	-1.0258	3.9491
0.21219	-1.0254	3.9491


-0.77088	-1.0793	3.7768
-0.70876	-1.1609	3.8597
-0.69873	-1.1984	3.8361
-0.68521	-1.2507	3.8667
-0.68271	-1.2871	3.8777
-0.68104	-1.2982	3.8796
-0.6754	-1.3094	3.8798
-0.66306	-1.321	3.8799
-0.64065	-1.3364	3.8803
-0.59757	-1.3617	3.8814
-0.50011	-1.4024	3.8865
-0.30026	-1.4107	3.8667
-0.27556	-1.3782	3.9129
-0.24026	-1.2909	3.9093
-0.22785	-1.2355	3.9262
-0.22824	-1.1445	3.9342
-0.23342	-1.082	3.9393
-0.22602	-1.0448	3.9427
-0.22124	-1.0381	3.9479
-0.21874	-1.0343	3.9488
-0.21649	-1.031	3.9488
-0.21551	-1.0298	3.949
-0.21417	-1.028	3.949
-0.21363	-1.0273	3.9491
-0.21301	-1.0264	3.9491
-0.21249	-1.0258	3.9491
-0.21219	-1.0254	3.9491


0.77135	0.77135	3.7768
0.70641	0.70737	3.8597
0.73351	0.73201	3.8361
0.71534	0.71522	3.8667
0.70679	0.7073	3.8777
0.71077	0.70806	3.8796
0.71167	0.70863	3.8798
0.71272	0.70832	3.8799
0.71481	0.70738	3.8803
0.71836	0.70545	3.8814
0.72426	0.70059	3.8865
0.72774	0.69144	3.8667
0.7239	0.70583	3.9129
0.70269	0.74949	3.9093
0.68918	0.77551	3.9262
0.66481	0.81621	3.9342
0.6398	0.845	3.9393
0.61298	0.86148	3.9427
0.60251	0.86612	3.9479
0.59671	0.86828	3.9488
0.59147	0.87043	3.9488
0.58913	0.87142	3.949
0.58572	0.87281	3.949
0.58426	0.87339	3.9491
0.58253	0.87408	3.9491
0.58105	0.87467	3.9491
0.58021	0.87501	3.9491


-0.77135	0.77135	3.7768
-0.70641	0.70737	3.8597
-0.73351	0.73201	3.8361
-0.71534	0.71522	3.8667
-0.70679	0.7073	3.8777
-0.71077	0.70806	3.8796
-0.71167	0.70863	3.8798
-0.71272	0.70832	3.8799
-0.71481	0.70738	3.8803
-0.71836	0.70545	3.8814
-0.72426	0.70059	3.8865
-0.72774	0.69144	3.8667
-0.7239	0.70583	3.9129
-0.70269	0.74949	3.9093
-0.68918	0.77551	3.9262
-0.66481	0.81621	3.9342
-0.6398	0.845	3.9393
-0.61298	0.86148	3.9427
-0.60251	0.86612	3.9479
-0.59671	0.86828	3.9488
-0.59147	0.87043	3.9488
-0.58913	0.87142	3.949
-0.58572	0.87281	3.949
-0.58426	0.87339	3.9491
-0.58253	0.87408	3.9491
-0.58105	0.87467	3.9491
-0.58021	0.87501	3.9491


0.77135	-0.77135	3.7768
0.70641	-0.70737	3.8597
0.73351	-0.73201	3.8361
0.71534	-0.71522	3.8667
0.70679	-0.7073	3.8777
0.71077	-0.70806	3.8796
0.71167	-0.70863	3.8798
0.71272	-0.70832	3.8799
0.71481	-0.70738	3.8803
0.71836	-0.70545	3.8814
0.72426	-0.70059	3.8865
0.72774	-0.69144	3.8667
0.7239	-0.70583	3.9129
0.70269	-0.74949	3.9093
0.68918	-0.77551	3.9262
0.66481	-0.81621	3.9342
0.6398	-0.845	3.9393
0.61298	-0.86148	3.9427
0.60251	-0.86612	3.9479
0.59671	-0.86828	3.9488
0.59147	-0.87043	3.9488
0.58913	-0.87142	3.949
0.58572	-0.87281	3.949
0.58426	-0.87339	3.9491
0.58253	-0.87408	3.9491
0.58105	-0.87467	3.9491
0.58021	-0.87501	3.9491


-0.77135	-0.77135	3.7768
-0.70641	-0.70737	3.8597
-0.73351	-0.73201	3.8361
-0.71534	-0.71522	3.8667
-0.70679	-0.7073	3.8777
-0.71077	-0.70806	3.8796
-0.71167	-0.70863	3.8798
-0.71272	-0.70832	3.8799
-0.71481	-0.70738	3.8803
-0.71836	-0.70545	3.8814
-0.72426	-0.70059	3.8865
-0.72774	-0.69144	3.8667
-0.7239	-0.70583	3.9129
-0.70269	-0.74949	3.9093
-0.68918	-0.77551	3.9262
-0.66481	-0.81621	3.9342
-0.6398	-0.845	3.9393
-0.61298	-0.86148	3.9427
-0.60251	-0.86612	3.9479
-0.59671	-0.86828	3.9488
-0.59147	-0.87043	3.9488
-0.58913	-0.87142	3.949
-0.58572	-0.87281	3.949
-0.58426	-0.87339	3.9491
-0.58253	-0.87408	3.9491
-0.58105	-0.87467	3.9491
-0.58021	-0.87501	3.9491


0.77181	0.15437	3.7768
0.70623	0.14511	3.8597
0.71333	0.16259	3.8361
0.72876	0.15479	3.8667
0.73552	0.14366	3.8777
0.73633	0.14707	3.8796
0.73877	0.14738	3.8798
0.74403	0.14668	3.8799
0.75255	0.15151	3.8803
0.76696	0.1569	3.8814
0.79364	0.1619	3.8865
0.86017	0.14488	3.8667
0.88683	0.15892	3.9129
0.9289	0.17476	3.9093
0.94349	0.17819	3.9262
0.96338	0.18602	3.9342
0.98412	0.19292	3.9393
1.0063	0.20117	3.9427
1.0117	0.20377	3.9479
1.0151	0.20525	3.9488
1.0177	0.2067	3.9488
1.0187	0.20738	3.949
1.0202	0.20836	3.949
1.0208	0.20877	3.9491
1.0216	0.20928	3.9491
1.0222	0.20973	3.9491
1.0225	0.20999	3.9491


-0.77181	0.15437	3.7768
-0.70623	0.14511	3.8597
-0.71333	0.16259	3.8361
-0.72876	0.15479	3.8667
-0.73552	0.14366	3.8777
-0.73633	0.14707	3.8796
-0.73877	0.14738	3.8798
-0.74403	0.14668	3.8799
-0.75255	0.15151	3.8803
-0.76696	0.1569	3.8814
-0.79364	0.1619	3.8865
-0.86017	0.14488	3.8667
-0.88683	0.15892	3.9129
-0.9289	0.17476	3.9093
-0.94349	0.17819	3.9262
-0.96338	0.18602	3.9342
-0.98412	0.19292	3.9393
-1.0063	0.20117	3.9427
-1.0117	0.20377	3.9479
-1.0151	0.20525	3.9488
-1.0177	0.2067	3.9488
-1.0187	0.20738	3.949
-1.0202	0.20836	3.949
-1.0208	0.20877	3.9491
-1.0216	0.20928	3.9491
-1.0222	0.20973	3.9491
-1.0225	0.20999	3.9491


0.77181	-0.15437	3.7768
0.70623	-0.14511	3.8597
0.71333	-0.16259	3.8361
0.72876	-0.15479	3.8667
0.73552	-0.14366	3.8777
0.73633	-0.14707	3.8796
0.73877	-0.14738	3.8798
0.74403	-0.14668	3.8799
0.75255	-0.15151	3.8803
0.76696	-0.1569	3.8814
0.79364	-0.1619	3.8865
0.86017	-0.14488	3.8667
0.88683	-0.15892	3.9129
0.9289	-0.17476	3.9093
0.94349	-0.17819	3.9262
0.96338	-0.18602	3.9342
0.98412	-0.19292	3.9393
1.0063	-0.20117	3.9427
1.0117	-0.20377	3.9479
1.0151	-0.20525	3.9488
1.0177	-0.2067	3.9488
1.0187	-0.20738	3.949
1.0202	-0.20836	3.949
1.0208	-0.20877	3.9491
1.0216	-0.20928	3.9491
1.0222	-0.20973	3.9491
1.0225	-0.20999	3.9491


-0.77181	-0.15437	3.7768
-0.70623	-0.14511	3.8597
-0.71333	-0.16259	3.8361
-0.72876	-0.15479	3.8667
-0.73552	-0.14366	3.8777
-0.73633	-0.14707	3.8796
-0.73877	-0.14738	3.8798
-0.74403	-0.14668	3.8799
-0.75255	-0.15151	3.8803
-0.76696	-0.1569	3.8814
-0.79364	-0.1619	3.8865
-0.86017	-0.14488	3.8667
-0.88683	-0.15892	3.9129
-0.9289	-0.17476	3.9093
-0.94349	-0.17819	3.9262
-0.96338	-0.18602	3.9342
-0.98412	-0.19292	3.9393
-1.0063	-0.20117	3.9427
-1.0117	-0.20377	3.9479
-1.0151	-0.20525	3.9488
-1.0177	-0.2067	3.9488
-1.0187	-0.20738	3.949
-1.0202	-0.20836	3.949
-1.0208	-0.20877	3.9491
-1.0216	-0.20928	3.9491
-1.0222	-0.20973	3.9491
-1.0225	-0.20999	3.9491


0.77227	0.46337	3.7768
0.7058	0.36145	3.8597
0.69688	0.32386	3.8361
0.68887	0.32145	3.8667
0.68681	0.32294	3.8777
0.68417	0.32184	3.8796
0.68612	0.32143	3.8798
0.69036	0.31975	3.8799
0.69743	0.31637	3.8803
0.71064	0.31207	3.8814
0.73767	0.30995	3.8865
0.79782	0.32755	3.8667
0.82165	0.34555	3.9129
0.85464	0.38664	3.9093
0.86448	0.41216	3.9262
0.87699	0.45458	3.9342
0.88432	0.49823	3.9393
0.88665	0.53824	3.9427
0.88409	0.55024	3.9479
0.88263	0.55615	3.9488
0.88129	0.56175	3.9488
0.88063	0.56428	3.949
0.87955	0.56784	3.949
0.87904	0.56931	3.9491
0.87843	0.57107	3.9491
0.8779	0.57257	3.9491
0.87759	0.57344	3.9491


-0.77227	0.46337	3.7768
-0.7058	0.36145	3.8597
-0.69688	0.32386	3.8361
-0.68887	0.32145	3.8667
-0.68681	0.32294	3.8777
-0.68417	0.32184	3.8796
-0.68612	0.32143	3.8798
-0.69036	0.31975	3.8799
-0.69743	0.31637	3.8803
-0.71064	0.31207	3.8814
-0.73767	0.30995	3.8865
-0.79782	0.32755	3.8667
-0.82165	0.34555	3.9129
-0.85464	0.38664	3.9093
-0.86448	0.41216	3.9262
-0.87699	0.45458	3.9342
-0.88432	0.49823	3.9393
-0.88665	0.53824	3.9427
-0.88409	0.55024	3.9479
-0.88263	0.55615	3.9488
-0.88129	0.56175	3.9488
-0.88063	0.56428	3.949
-0.87955	0.56784	3.949
-0.87904	0.56931	3.9491
-0.87843	0.57107	3.9491
-0.8779	0.57257	3.9491
-0.87759	0.57344	3.9491


0.77227	-0.46337	3.7768
0.7058	-0.36145	3.8597
0.69688	-0.32386	3.8361
0.68887	-0.32145	3.8667
0.68681	-0.32294	3.8777
0.68417	-0.32184	3.8796
0.68612	-0.32143	3.8798
0.69036	-0.31975	3.8799
0.69743	-0.31637	3.8803
0.71064	-0.31207	3.8814
0.73767	-0.30995	3.8865
0.79782	-0.32755	3.8667
0.82165	-0.34555	3.9129
0.85464	-0.38664	3.9093
0.86448	-0.41216	3.9262
0.87699	-0.45458	3.9342
0.88432	-0.49823	3.9393
0.88665	-0.53824	3.9427
0.88409	-0.55024	3.9479
0.88263	-0.55615	3.9488
0.88129	-0.56175	3.9488
0.88063	-0.56428	3.949
0.87955	-0.56784	3.949
0.87904	-0.56931	3.9491
0.87843	-0.57107	3.9491
0.8779	-0.57257	3.9491
0.87759	-0.57344	3.9491


-0.77227	-0.46337	3.7768
-0.7058	-0.36145	3.8597
-0.69688	-0.32386	3.8361
-0.68887	-0.32145	3.8667
-0.68681	-0.32294	3.8777
-0.68417	-0.32184	3.8796
-0.68612	-0.32143	3.8798
-0.69036	-0.31975	3.8799
-0.69743	-0.31637	3.8803
-0.71064	-0.31207	3.8814
-0.73767	-0.30995	3.8865
-0.79782	-0.32755	3.8667
-0.82165	-0.34555	3.9129
-0.85464	-0.38664	3.9093
-0.86448	-0.41216	3.9262
-0.87699	-0.45458	3.9342
-0.88432	-0.49823	3.9393
-0.88665	-0.53824	3.9427
-0.88409	-0.55024	3.9479
-0.88263	-0.55615	3.9488
-0.88129	-0.56175	3.9488
-0.88063	-0.56428	3.949
-0.87955	-0.56784	3.949
-0.87904	-0.56931	3.9491
-0.87843	-0.57107	3.9491
-0.8779	-0.57257	3.9491
-0.87759	-0.57344	3.9491


0.15455	1.0818	3.7768
0.14446	1.1506	3.8597
0.11017	0.96674	3.8361
0.12338	0.94283	3.8667
0.13336	0.93309	3.8777
0.13222	0.92665	3.8796
0.13249	0.91778	3.8798
0.13227	0.90521	3.8799
0.13163	0.88542	3.8803
0.13114	0.84994	3.8814
0.133	0.79044	3.8865
0.12609	0.71348	3.8667
0.13431	0.67048	3.9129
0.1426	0.58387	3.9093
0.12984	0.546	3.9262
0.14685	0.48981	3.9342
0.14379	0.43571	3.9393
0.15996	0.38472	3.9427
0.13229	0.36381	3.9479
0.14344	0.35308	3.9488
0.1429	0.34117	3.9488
0.14053	0.33538	3.949
0.14089	0.3271	3.949
0.14204	0.32366	3.9491
0.14274	0.31956	3.9491
0.14316	0.3161	3.9491
0.14306	0.31414	3.9491


-0.15455	1.0818	3.7768
-0.14446	1.1506	3.8597
-0.11017	0.96674	3.8361
-0.12338	0.94283	3.8667
-0.13336	0.93309	3.8777
-0.13222	0.92665	3.8796
-0.13249	0.91778	3.8798
-0.13227	0.90521	3.8799
-0.13163	0.88542	3.8803
-0.13114	0.84994	3.8814
-0.133	0.79044	3.8865
-0.12609	0.71348	3.8667
-0.13431	0.67048	3.9129
-0.1426	0.58387	3.9093
-0.12984	0.546	3.9262
-0.14685	0.48981	3.9342
-0.14379	0.43571	3.9393
-0.15996	0.38472	3.9427
-0.13229	0.36381	3.9479
-0.14344	0.35308	3.9488
-0.1429	0.34117	3.9488
-0.14053	0.33538	3.949
-0.14089	0.3271	3.949
-0.14204	0.32366	3.9491
-0.14274	0.31956	3.9491
-0.14316	0.3161	3.9491
-0.14306	0.31414	3.9491


0.15455	-1.0818	3.7768
0.14446	-1.1506	3.8597
0.11017	-0.96674	3.8361
0.12338	-0.94283	3.8667
0.13336	-0.93309	3.8777
0.13222	-0.92665	3.8796
0.13249	-0.91778	3.8798
0.13227	-0.90521	3.8799
0.13163	-0.88542	3.8803
0.13114	-0.84994	3.8814
0.133	-0.79044	3.8865
0.12609	-0.71348	3.8667
0.13431	-0.67048	3.9129
0.1426	-0.58387	3.9093
0.12984	-0.546	3.9262
0.14685	-0.48981	3.9342
0.14379	-0.43571	3.9393
0.15996	-0.38472	3.9427
0.13229	-0.36381	3.9479
0.14344	-0.35308	3.9488
0.1429	-0.34117	3.9488
0.14053	-0.33538	3.949
0.14089	-0.3271	3.949
0.14204	-0.32366	3.9491
0.14274	-0.31956	3.9491
0.14316	-0.3161	3.9491
0.14306	-0.31414	3.9491


-0.15455	-1.0818	3.7768
-0.14446	-1.1506	3.8597
-0.11017	-0.96674	3.8361
-0.12338	-0.94283	3.8667
-0.13336	-0.93309	3.8777
-0.13222	-0.92665	3.8796
-0.13249	-0.91778	3.8798
-0.13227	-0.90521	3.8799
-0.13163	-0.88542	3.8803
-0.13114	-0.84994	3.8814
-0.133	-0.79044	3.8865
-0.12609	-0.71348	3.8667
-0.13431	-0.67048	3.9129
-0.1426	-0.58387	3.9093
-0.12984	-0.546	3.9262
-0.14685	-0.48981	3.9342
-0.14379	-0.43571	3.9393
-0.15996	-0.38472	3.9427
-0.13229	-0.36381	3.9479
-0.14344	-0.35308	3.9488
-0.1429	-0.34117	3.9488
-0.14053	-0.33538	3.949
-0.14089	-0.3271	3.949
-0.14204	-0.32366	3.9491
-0.14274	-0.31956	3.9491
-0.14316	-0.3161	3.9491
-0.14306	-0.31414	3.9491


0.15464	0.7732	3.7768
0.1462	0.70838	3.8597
0.14112	0.75081	3.8361
0.17522	0.72061	3.8667
0.18942	0.70216	3.8777
0.18954	0.70339	3.8796
0.19112	0.7	3.8798
0.19272	0.69471	3.8799
0.19388	0.68905	3.8803
0.19576	0.67907	3.8814
0.19774	0.66026	3.8865
0.2115	0.59433	3.8667
0.20091	0.58086	3.9129
0.17808	0.53481	3.9093
0.17999	0.50032	3.9262
0.16566	0.45249	3.9342
0.16576	0.40688	3.9393
0.16127	0.3674	3.9427
0.1754	0.34891	3.9479
0.1691	0.34089	3.9488
0.16962	0.33147	3.9488
0.17108	0.32683	3.949
0.17089	0.32046	3.949
0.17014	0.31792	3.9491
0.16965	0.31486	3.9491
0.16931	0.31227	3.9491
0.16934	0.31077	3.9491


-0.15464	0.7732	3.7768
-0.1462	0.70838	3.8597
-0.14112	0.75081	3.8361
-0.17522	0.72061	3.8667
-0.18942	0.70216	3.8777
-0.18954	0.70339	3.8796
-0.19112	0.7	3.8798
-0.19272	0.69471	3.8799
-0.19388	0.68905	3.8803
-0.19576	0.67907	3.8814
-0.19774	0.66026	3.8865
-0.2115	0.59433	3.8667
-0.20091	0.58086	3.9129
-0.17808	0.53481	3.9093
-0.17999	0.50032	3.9262
-0.16566	0.45249	3.9342
-0.16576	0.40688	3.9393
-0.16127	0.3674	3.9427
-0.1754	0.34891	3.9479
-0.1691	0.34089	3.9488
-0.16962	0.33147	3.9488
-0.17108	0.32683	3.949
-0.17089	0.32046	3.949
-0.17014	0.31792	3.9491
-0.16965	0.31486	3.9491
-0.16931	0.31227	3.9491
-0.16934	0.31077	3.9491


0.15464	-0.7732	3.7768
0.1462	-0.70838	3.8597
0.14112	-0.75081	3.8361
0.17522	-0.72061	3.8667
0.18942	-0.70216	3.8777
0.18954	-0.70339	3.8796
0.19112	-0.7	3.8798
0.19272	-0.69471	3.8799
0.19388	-0.68905	3.8803
0.19576	-0.67907	3.8814
0.19774	-0.66026	3.8865
0.2115	-0.59433	3.8667
0.20091	-0.58086	3.9129
0.17808	-0.53481	3.9093
0.17999	-0.50032	3.9262
0.16566	-0.45249	3.9342
0.16576	-0.40688	3.9393
0.16127	-0.3674	3.9427
0.1754	-0.34891	3.9479
0.1691	-0.34089	3.9488
0.16962	-0.33147	3.9488
0.17108	-0.32683	3.949
0.17089	-0.32046	3.949
0.17014	-0.31792	3.9491
0.16965	-0.31486	3.9491
0.16931	-0.31227	3.9491
0.16934	-0.31077	3.9491


-0.15464	-0.7732	3.7768
-0.1462	-0.70838	3.8597
-0.14112	-0.75081	3.8361
-0.17522	-0.72061	3.8667
-0.18942	-0.70216	3.8777
-0.18954	-0.70339	3.8796
-0.19112	-0.7	3.8798
-0.19272	-0.69471	3.8799
-0.19388	-0.68905	3.8803
-0.19576	-0.67907	3.8814
-0.19774	-0.66026	3.8865
-0.2115	-0.59433	3.8667
-0.20091	-0.58086	3.9129
-0.17808	-0.53481	3.9093
-0.17999	-0.50032	3.9262
-0.16566	-0.45249	3.9342
-0.16576	-0.40688	3.9393
-0.16127	-0.3674	3.9427
-0.1754	-0.34891	3.9479
-0.1691	-0.34089	3.9488
-0.16962	-0.33147	3.9488
-0.17108	-0.32683	3.949
-0.17089	-0.32046	3.949
-0.17014	-0.31792	3.9491
-0.16965	-0.31486	3.9491
-0.16931	-0.31227	3.9491
-0.16934	-0.31077	3.9491


0.15474	0.15474	3.7768
0.14495	0.14557	3.8597
0.15196	0.20981	3.8361
0.14474	0.18333	3.8667
0.14229	0.16806	3.8777
0.14383	0.17275	3.8796
0.14394	0.17361	3.8798
0.14428	0.17471	3.8799
0.14395	0.1791	3.8803
0.14362	0.18585	3.8814
0.1449	0.1939	3.8865
0.16439	0.17893	3.8667
0.16347	0.17816	3.9129
0.17663	0.16989	3.9093
0.18924	0.15995	3.9262
0.20574	0.1537	3.9342
0.22861	0.14871	3.9393
0.25209	0.14586	3.9427
0.26707	0.14493	3.9479
0.27204	0.14497	3.9488
0.27964	0.14477	3.9488
0.2838	0.14456	3.949
0.28961	0.14432	3.949
0.29204	0.14428	3.9491
0.29518	0.14418	3.9491
0.298	0.14406	3.9491
0.29971	0.14394	3.9491


-0.15474	0.15474	3.7768
-0.14495	0.14557	3.8597
-0.15196	0.20981	3.8361
-0.14474	0.18333	3.8667
-0.14229	0.16806	3.8777
-0.14383	0.17275	3.8796
-0.14394	0.17361	3.8798
-0.14428	0.17471	3.8799
-0.14395	0.1791	3.8803
-0.14362	0.18585	3.8814
-0.1449	0.1939	3.8865
-0.16439	0.17893	3.8667
-0.16347	0.17816	3.9129
-0.17663	0.16989	3.9093
-0.18924	0.15995	3.9262
-0.20574	0.1537	3.9342
-0.22861	0.14871	3.9393
-0.25209	0.14586	3.9427
-0.26707	0.14493	3.9479
-0.27204	0.14497	3.9488
-0.27964	0.14477	3.9488
-0.2838	0.14456	3.949
-0.28961	0.14432	3.949
-0.29204	0.14428	3.9491
-0.29518	0.14418	3.9491
-0.298	0.14406	3.9491
-0.29971	0.14394	3.9491


0.15474	-0.15474	3.7768
0.14495	-0.14557	3.8597
0.15196	-0.20981	3.8361
0.14474	-0.18333	3.8667
0.14229	-0.16806	3.8777
0.14383	-0.17275	3.8796
0.14394	-0.17361	3.8798
0.14428	-0.17471	3.8799
0.14395	-0.1791	3.8803
0.14362	-0.18585	3.8814
0.1449	-0.1939	3.8865
0.16439	-0.17893	3.8667
0.16347	-0.17816	3.9129
0.17663	-0.16989	3.9093
0.18924	-0.15995	3.9262
0.20574	-0.1537	3.9342
0.22861	-0.14871	3.9393
0.25209	-0.14586	3.9427
0.26707	-0.14493	3.9479
0.27204	-0.14497	3.9488
0.27964	-0.14477	3.9488
0.2838	-0.14456	3.949
0.28961	-0.14432	3.949
0.29204	-0.14428	3.9491
0.29518	-0.14418	3.9491
0.298	-0.14406	3.9491
0.29971	-0.14394	3.9491


-0.15474	-0.15474	3.7768
-0.14495	-0.14557	3.8597
-0.15196	-0.20981	3.8361
-0.14474	-0.18333	3.8667
-0.14229	-0.16806	3.8777
-0.14383	-0.17275	3.8796
-0.14394	-0.17361	3.8798
-0.14428	-0.17471	3.8799
-0.14395	-0.1791	3.8803
-0.14362	-0.18585	3.8814
-0.1449	-0.1939	3.8865
-0.16439	-0.17893	3.8667
-0.16347	-0.17816	3.9129
-0.17663	-0.16989	3.9093
-0.18924	-0.15995	3.9262
-0.20574	-0.1537	3.9342
-0.22861	-0.14871	3.9393
-0.25209	-0.14586	3.9427
-0.26707	-0.14493	3.9479
-0.27204	-0.14497	3.9488
-0.27964	-0.14477	3.9488
-0.2838	-0.14456	3.949
-0.28961	-0.14432	3.949
-0.29204	-0.14428	3.9491
-0.29518	-0.14418	3.9491
-0.298	-0.14406	3.9491
-0.29971	-0.14394	3.9491


0.15483	0.46448	3.7768
0.14523	0.36255	3.8597
0.14822	0.35092	3.8361
0.1557	0.34497	3.8667
0.15563	0.34683	3.8777
0.15789	0.34505	3.8796
0.15839	0.34251	3.8798
0.15864	0.33784	3.8799
0.16082	0.3281	3.8803
0.16433	0.31181	3.8814
0.16996	0.28482	3.8865
0.16101	0.25315	3.8667
0.1756	0.23117	3.9129
0.19579	0.19243	3.9093
0.20135	0.18547	3.9262
0.22055	0.17036	3.9342
0.23994	0.16474	3.9393
0.26475	0.1604	3.9427
0.27018	0.16521	3.9479
0.2784	0.16444	3.9488
0.28431	0.16549	3.9488
0.28671	0.16638	3.949
0.29132	0.16717	3.949
0.29362	0.16732	3.9491
0.29627	0.16761	3.9491
0.29855	0.16789	3.9491
0.29978	0.16812	3.9491


-0.15483	0.46448	3.7768
-0.14523	0.36255	3.8597
-0.14822	0.35092	3.8361
-0.1557	0.34497	3.8667
-0.15563	0.34683	3.8777
-0.15789	0.34505	3.8796
-0.15839	0.34251	3.8798
-0.15864	0.33784	3.8799
-0.16082	0.3281	3.8803
-0.16433	0.31181	3.8814
-0.16996	0.28482	3.8865
-0.16101	0.25315	3.8667
-0.1756	0.23117	3.9129
-0.19579	0.19243	3.9093
-0.20135	0.18547	3.9262
-0.22055	0.17036	3.9342
-0.23994	0.16474	3.9393
-0.26475	0.1604	3.9427
-0.27018	0.16521	3.9479
-0.2784	0.16444	3.9488
-0.28431	0.16549	3.9488
-0.28671	0.16638	3.949
-0.29132	0.16717	3.949
-0.29362	0.16732	3.9491
-0.29627	0.16761	3.9491
-0.29855	0.16789	3.9491
-0.29978	0.16812	3.9491


0.15483	-0.46448	3.7768
0.14523	-0.36255	3.8597
0.14822	-0.35092	3.8361
0.1557	-0.34497	3.8667
0.15563	-0.34683	3.8777
0.15789	-0.34505	3.8796
0.15839	-0.34251	3.8798
0.15864	-0.33784	3.8799
0.16082	-0.3281	3.8803
0.16433	-0.31181	3.8814
0.16996	-0.28482	3.8865
0.16101	-0.25315	3.8667
0.1756	-0.23117	3.9129
0.19579	-0.19243	3.9093
0.20135	-0.18547	3.9262
0.22055	-0.17036	3.9342
0.23994	-0.16474	3.9393
0.26475	-0.1604	3.9427
0.27018	-0.16521	3.9479
0.2784	-0.16444	3.9488
0.28431	-0.16549	3.9488
0.28671	-0.16638	3.949
0.29132	-0.16717	3.949
0.29362	-0.16732	3.9491
0.29627	-0.16761	3.9491
0.29855	-0.16789	3.9491
0.29978	-0.16812	3.9491


-0.15483	-0.46448	3.7768
-0.14523	-0.36255	3.8597
-0.14822	-0.35092	3.8361
-0.1557	-0.34497	3.8667
-0.15563	-0.34683	3.8777
-0.15789	-0.34505	3.8796
-0.15839	-0.34251	3.8798
-0.15864	-0.33784	3.8799
-0.16082	-0.3281	3.8803
-0.16433	-0.31181	3.8814
-0.16996	-0.28482	3.8865
-0.16101	-0.25315	3.8667
-0.1756	-0.23117	3.9129
-0.19579	-0.19243	3.9093
-0.20135	-0.18547	3.9262
-0.22055	-0.17036	3.9342
-0.23994	-0.16474	3.9393
-0.26475	-0.1604	3.9427
-0.27018	-0.16521	3.9479
-0.2784	-0.16444	3.9488
-0.28431	-0.16549	3.9488
-0.28671	-0.16638	3.949
-0.29132	-0.16717	3.949
-0.29362	-0.16732	3.9491
-0.29627	-0.16761	3.9491
-0.29855	-0.16789	3.9491
-0.29978	-0.16812	3.9491


0.46475	1.0844	3.7768
0.36049	1.1747	3.8597
0.27879	1.3282	3.8361
0.25501	1.3216	3.8667
0.24661	1.2895	3.8777
0.24475	1.2733	3.8796
0.24232	1.2578	3.8798
0.23834	1.2405	3.8799
0.23248	1.2154	3.8803
0.22541	1.1737	3.8814
0.22408	1.1001	3.8865
0.2397	0.97525	3.8667
0.22046	0.94486	3.9129
0.19944	0.8801	3.9093
0.20008	0.84661	3.9262
0.19533	0.79634	3.9342
0.19417	0.75709	3.9393
0.18732	0.72498	3.9427
0.18877	0.71667	3.9479
0.18512	0.71167	3.9488
0.18351	0.70726	3.9488
0.18309	0.70533	3.949
0.18184	0.70244	3.949
0.18114	0.7012	3.9491
0.18042	0.69974	3.9491
0.17983	0.69848	3.9491
0.17956	0.69777	3.9491


-0.46475	1.0844	3.7768
-0.36049	1.1747	3.8597
-0.27879	1.3282	3.8361
-0.25501	1.3216	3.8667
-0.24661	1.2895	3.8777
-0.24475	1.2733	3.8796
-0.24232	1.2578	3.8798
-0.23834	1.2405	3.8799
-0.23248	1.2154	3.8803
-0.22541	1.1737	3.8814
-0.22408	1.1001	3.8865
-0.2397	0.97525	3.8667
-0.22046	0.94486	3.9129
-0.19944	0.8801	3.9093
-0.20008	0.84661	3.9262
-0.19533	0.79634	3.9342
-0.19417	0.75709	3.9393
-0.18732	0.72498	3.9427
-0.18877	0.71667	3.9479
-0.18512	0.71167	3.9488
-0.18351	0.70726	3.9488
-0.18309	0.70533	3.949
-0.18184	0.70244	3.949
-0.18114	0.7012	3.9491
-0.18042	0.69974	3.9491
-0.17983	0.69848	3.9491
-0.17956	0.69777	3.9491


0.46475	-1.0844	3.7768
0.36049	-1.1747	3.8597
0.27879	-1.3282	3.8361
0.25501	-1.3216	3.8667
0.24661	-1.2895	3.8777
0.24475	-1.2733	3.8796
0.24232	-1.2578	3.8798
0.23834	-1.2405	3.8799
0.23248	-1.2154	3.8803
0.22541	-1.1737	3.8814
0.22408	-1.1001	3.8865
0.2397	-0.97525	3.8667
0.22046	-0.94486	3.9129
0.19944	-0.8801	3.9093
0.20008	-0.84661	3.9262
0.19533	-0.79634	3.9342
0.19417	-0.75709	3.9393
0.18732	-0.72498	3.9427
0.18877	-0.71667	3.9479
0.18512	-0.71167	3.9488
0.18351	-0.70726	3.9488
0.18309	-0.70533	3.949
0.18184	-0.70244	3.949
0.18114	-0.7012	3.9491
0.18042	-0.69974	3.9491
0.17983	-0.69848	3.9491
0.17956	-0.69777	3.9491


-0.46475	-1.0844	3.7768
-0.36049	-1.1747	3.8597
-0.27879	-1.3282	3.8361
-0.25501	-1.3216	3.8667
-0.24661	-1.2895	3.8777
-0.24475	-1.2733	3.8796
-0.24232	-1.2578	3.8798
-0.23834	-1.2405	3.8799
-0.23248	-1.2154	3.8803
-0.22541	-1.1737	3.8814
-0.22408	-1.1001	3.8865
-0.2397	-0.97525	3.8667
-0.22046	-0.94486	3.9129
-0.19944	-0.8801	3.9093
-0.20008	-0.84661	3.9262
-0.19533	-0.79634	3.9342
-0.19417	-0.75709	3.9393
-0.18732	-0.72498	3.9427
-0.18877	-0.71667	3.9479
-0.18512	-0.71167	3.9488
-0.18351	-0.70726	3.9488
-0.18309	-0.70533	3.949
-0.18184	-0.70244	3.949
-0.18114	-0.7012	3.9491
-0.18042	-0.69974	3.9491
-0.17983	-0.69848	3.9491
-0.17956	-0.69777	3.9491


0.46503	0.77506	3.7768
0.36327	0.70603	3.8597
0.40173	0.66565	3.8361
0.41531	0.68066	3.8667
0.41573	0.69245	3.8777
0.41686	0.69347	3.8796
0.41848	0.69594	3.8798
0.41993	0.6967	3.8799
0.42302	0.69563	3.8803
0.42768	0.69541	3.8814
0.43179	0.69628	3.8865
0.41998	0.68317	3.8667
0.42297	0.67294	3.9129
0.41881	0.66417	3.9093
0.41448	0.66091	3.9262
0.41264	0.6468	3.9342
0.40399	0.63248	3.9393
0.39462	0.62103	3.9427
0.38572	0.61976	3.9479
0.38337	0.61873	3.9488
0.37972	0.61786	3.9488
0.3777	0.6175	3.949
0.37493	0.61696	3.949
0.37377	0.61672	3.9491
0.37228	0.61644	3.9491
0.37095	0.61619	3.9491
0.37015	0.61605	3.9491


-0.46503	0.77506	3.7768
-0.36327	0.70603	3.8597
-0.40173	0.66565	3.8361
-0.41531	0.68066	3.8667
-0.41573	0.69245	3.8777
-0.41686	0.69347	3.8796
-0.41848	0.69594	3.8798
-0.41993	0.6967	3.8799
-0.42302	0.69563	3.8803
-0.42768	0.69541	3.8814
-0.43179	0.69628	3.8865
-0.41998	0.68317	3.8667
-0.42297	0.67294	3.9129
-0.41881	0.66417	3.9093
-0.41448	0.66091	3.9262
-0.41264	0.6468	3.9342
-0.40399	0.63248	3.9393
-0.39462	0.62103	3.9427
-0.38572	0.61976	3.9479
-0.38337	0.61873	3.9488
-0.37972	0.61786	3.9488
-0.3777	0.6175	3.949
-0.37493	0.61696	3.949
-0.37377	0.61672	3.9491
-0.37228	0.61644	3.9491
-0.37095	0.61619	3.9491
-0.37015	0.61605	3.9491


0.46503	-0.77506	3.7768
0.36327	-0.70603	3.8597
0.40173	-0.66565	3.8361
0.41531	-0.68066	3.8667
0.41573	-0.69245	3.8777
0.41686	-0.69347	3.8796
0.41848	-0.69594	3.8798
0.41993	-0.6967	3.8799
0.42302	-0.69563	3.8803
0.42768	-0.69541	3.8814
0.43179	-0.69628	3.8865
0.41998	-0.68317	3.8667
0.42297	-0.67294	3.9129
0.41881	-0.66417	3.9093
0.41448	-0.66091	3.9262
0.41264	-0.6468	3.9342
0.40399	-0.63248	3.9393
0.39462	-0.62103	3.9427
0.38572	-0.61976	3.9479
0.38337	-0.61873	3.9488
0.37972	-0.61786	3.9488
0.3777	-0.6175	3.949
0.37493	-0.61696	3.949
0.37377	-0.61672	3.9491
0.37228	-0.61644	3.9491
0.37095	-0.61619	3.9491
0.37015	-0.61605	3.9491


-0.46503	-0.77506	3.7768
-0.36327	-0.70603	3.8597
-0.40173	-0.66565	3.8361
-0.41531	-0.68066	3.8667
-0.41573	-0.69245	3.8777
-0.41686	-0.69347	3.8796
-0.41848	-0.69594	3.8798
-0.41993	-0.6967	3.8799
-0.42302	-0.69563	3.8803
-0.42768	-0.69541	3.8814
-0.43179	-0.69628	3.8865
-0.41998	-0.68317	3.8667
-0.42297	-0.67294	3.9129
-0.41881	-0.66417	3.9093
-0.41448	-0.66091	3.9262
-0.41264	-0.6468	3.9342
-0.40399	-0.63248	3.9393
-0.39462	-0.62103	3.9427
-0.38572	-0.61976	3.9479
-0.38337	-0.61873	3.9488
-0.37972	-0.61786	3.9488
-0.3777	-0.6175	3.949
-0.37493	-0.61696	3.949
-0.37377	-0.61672	3.9491
-0.37228	-0.61644	3.9491
-0.37095	-0.61619	3.9491
-0.37015	-0.61605	3.9491


0.46531	0.1551	3.7768
0.36056	0.14513	3.8597
0.37722	0.086172	3.8361
0.36173	0.12943	3.8667
0.3502	0.15926	3.8777
0.35081	0.15249	3.8796
0.35239	0.15453	3.8798
0.35621	0.15687	3.8799
0.36246	0.15205	3.8803
0.37296	0.14702	3.8814
0.39209	0.14129	3.8865
0.43834	0.18107	3.8667
0.46709	0.15415	3.9129
0.52766	0.13939	3.9093
0.55459	0.15187	3.9262
0.59244	0.15598	3.9342
0.62726	0.16315	3.9393
0.66197	0.16784	3.9427
0.67039	0.17111	3.9479
0.67642	0.17197	3.9488
0.6815	0.17346	3.9488
0.68364	0.17427	3.949
0.68688	0.17536	3.949
0.68827	0.17579	3.9491
0.68986	0.17635	3.9491
0.6912	0.17684	3.9491
0.69195	0.17714	3.9491


-0.46531	0.1551	3.7768
-0.36056	0.14513	3.8597
-0.37722	0.086172	3.8361
-0.36173	0.12943	3.8667
-0.3502	0.15926	3.8777
-0.35081	0.15249	3.8796
-0.35239	0.15453	3.8798
-0.35621	0.15687	3.8799
-0.36246	0.15205	3.8803
-0.37296	0.14702	3.8814
-0.39209	0.14129	3.8865
-0.43834	0.18107	3.8667
-0.46709	0.15415	3.9129
-0.52766	0.13939	3.9093
-0.55459	0.15187	3.9262
-0.59244	0.15598	3.9342
-0.62726	0.16315	3.9393
-0.66197	0.16784	3.9427
-0.67039	0.17111	3.9479
-0.67642	0.17197	3.9488
-0.6815	0.17346	3.9488
-0.68364	0.17427	3.949
-0.68688	0.17536	3.949
-0.68827	0.17579	3.9491
-0.68986	0.17635	3.9491
-0.6912	0.17684	3.9491
-0.69195	0.17714	3.9491


0.46531	-0.1551	3.7768
0.36056	-0.14513	3.8597
0.37722	-0.086172	3.8361
0.36173	-0.12943	3.8667
0.3502	-0.15926	3.8777
0.35081	-0.15249	3.8796
0.35239	-0.15453	3.8798
0.35621	-0.15687	3.8799
0.36246	-0.15205	3.8803
0.37296	-0.14702	3.8814
0.39209	-0.14129	3.8865
0.43834	-0.18107	3.8667
0.46709	-0.15415	3.9129
0.52766	-0.13939	3.9093
0.55459	-0.15187	3.9262
0.59244	-0.15598	3.9342
0.62726	-0.16315	3.9393
0.66197	-0.16784	3.9427
0.67039	-0.17111	3.9479
0.67642	-0.17197	3.9488
0.6815	-0.17346	3.9488
0.68364	-0.17427	3.949
0.68688	-0.17536	3.949
0.68827	-0.17579	3.9491
0.68986	-0.17635	3.9491
0.6912	-0.17684	3.9491
0.69195	-0.17714	3.9491


-0.46531	-0.1551	3.7768
-0.36056	-0.14513	3.8597
-0.37722	-0.086172	3.8361
-0.36173	-0.12943	3.8667
-0.3502	-0.15926	3.8777
-0.35081	-0.15249	3.8796
-0.35239	-0.15453	3.8798
-0.35621	-0.15687	3.8799
-0.36246	-0.15205	3.8803
-0.37296	-0.14702	3.8814
-0.39209	-0.14129	3.8865
-0.43834	-0.18107	3.8667
-0.46709	-0.15415	3.9129
-0.52766	-0.13939	3.9093
-0.55459	-0.15187	3.9262
-0.59244	-0.15598	3.9342
-0.62726	-0.16315	3.9393
-0.66197	-0.16784	3.9427
-0.67039	-0.17111	3.9479
-0.67642	-0.17197	3.9488
-0.6815	-0.17346	3.9488
-0.68364	-0.17427	3.949
-0.68688	-0.17536	3.949
-0.68827	-0.17579	3.9491
-0.68986	-0.17635	3.9491
-0.6912	-0.17684	3.9491
-0.69195	-0.17714	3.9491


0.46559	0.46559	3.7768
0.36121	0.36171	3.8597
0.36846	0.35667	3.8361
0.37267	0.33254	3.8667
0.37335	0.31944	3.8777
0.37224	0.31908	3.8796
0.37436	0.31585	3.8798
0.37807	0.31013	3.8799
0.38316	0.30324	3.8803
0.39213	0.29124	3.8814
0.40885	0.27276	3.8865
0.45139	0.23974	3.8667
0.47244	0.24096	3.9129
0.52011	0.24804	3.9093
0.53818	0.25475	3.9262
0.56223	0.27735	3.9342
0.58378	0.30202	3.9393
0.60137	0.33006	3.9427
0.60878	0.33944	3.9479
0.60942	0.34584	3.9488
0.61153	0.3514	3.9488
0.6127	0.35386	3.949
0.61372	0.35759	3.949
0.61394	0.3592	3.9491
0.61428	0.36107	3.9491
0.61457	0.36264	3.9491
0.61479	0.3635	3.9491


-0.46559	0.46559	3.7768
-0.36121	0.36171	3.8597
-0.36846	0.35667	3.8361
-0.37267	0.33254	3.8667
-0.37335	0.31944	3.8777
-0.37224	0.31908	3.8796
-0.37436	0.31585	3.8798
-0.37807	0.31013	3.8799
-0.38316	0.30324	3.8803
-0.39213	0.29124	3.8814
-0.40885	0.27276	3.8865
-0.45139	0.23974	3.8667
-0.47244	0.24096	3.9129
-0.52011	0.24804	3.9093
-0.53818	0.25475	3.9262
-0.56223	0.27735	3.9342
-0.58378	0.30202	3.9393
-0.60137	0.33006	3.9427
-0.60878	0.33944	3.9479
-0.60942	0.34584	3.9488
-0.61153	0.3514	3.9488
-0.6127	0.35386	3.949
-0.61372	0.35759	3.949
-0.61394	0.3592	3.9491
-0.61428	0.36107	3.9491
-0.61457	0.36264	3.9491
-0.61479	0.3635	3.9491


0.46559	-0.46559	3.7768
0.36121	-0.36171	3.8597
0.36846	-0.35667	3.8361
0.37267	-0.33254	3.8667
0.37335	-0.31944	3.8777
0.37224	-0.31908	3.8796
0.37436	-0.31585	3.8798
0.37807	-0.31013	3.8799
0.38316	-0.30324	3.8803
0.39213	-0.29124	3.8814
0.40885	-0.27276	3.8865
0.45139	-0.23974	3.8667
0.47244	-0.24096	3.9129
0.52011	-0.24804	3.9093
0.53818	-0.25475	3.9262
0.56223	-0.27735	3.9342
0.58378	-0.30202	3.9393
0.60137	-0.33006	3.9427
0.60878	-0.33944	3.9479
0.60942	-0.34584	3.9488
0.61153	-0.3514	3.9488
0.6127	-0.35386	3.949
0.61372	-0.35759	3.949
0.61394	-0.3592	3.9491
0.61428	-0.36107	3.9491
0.61457	-0.36264	3.9491
0.61479	-0.3635	3.9491


-0.46559	-0.46559	3.7768
-0.36121	-0.36171	3.8597
-0.36846	-0.35667	3.8361
-0.37267	-0.33254	3.8667
-0.37335	-0.31944	3.8777
-0.37224	-0.31908	3.8796
-0.37436	-0.31585	3.8798
-0.37807	-0.31013	3.8799
-0.38316	-0.30324	3.8803
-0.39213	-0.29124	3.8814
-0.40885	-0.27276	3.8865
-0.45139	-0.23974	3.8667
-0.47244	-0.24096	3.9129
-0.52011	-0.24804	3.9093
-0.53818	-0.25475	3.9262
-0.56223	-0.27735	3.9342
-0.58378	-0.30202	3.9393
-0.60137	-0.33006	3.9427
-0.60878	-0.33944	3.9479
-0.60942	-0.34584	3.9488
-0.61153	-0.3514	3.9488
-0.6127	-0.35386	3.949
-0.61372	-0.35759	3.949
-0.61394	-0.3592	3.9491
-0.61428	-0.36107	3.9491
-0.61457	-0.36264	3.9491
-0.61479	-0.3635	3.9491




==> data/osrange/bin1024_res.txt <==
L	SNR	GMI	preBER	postBER
2000	14.2979758637144	8.72433730348151	0.0352569580078125	0
2080	14.1243716041139	8.63785840070612	0.0378524780273437	0
2160	13.9553084325613	8.54959866115079	0.0403640747070313	0
2240	13.8067880253356	8.47064307458024	0.0427261352539062	0
2320	13.6516267965807	8.38760351707025	0.045135498046875	0
2400	13.5013564466467	8.30500274954055	0.0480209350585937	1.48341049382716e-05
2480	13.3632111604358	8.22501620996739	0.05020751953125	0.00719565007716049
2560	13.2207620048624	8.14249900366992	0.0524246215820312	0.0292652199074075
2640	13.0889422627924	8.06572782707348	0.0547622680664063	0.0374733989197531
2720	12.960987472566	7.9875524625474	0.0573593139648437	0.0433938175154321
2800	12.8365484449996	7.91293948683444	0.0593536376953125	0.0480338252314815
2880	12.709737468787	7.83440598859792	0.0621139526367187	0.0526025366512346
2960	12.5860017161131	7.75829965818787	0.064727783203125	0.056503018904321
3040	12.466248467901	7.68062068765174	0.0671234130859375	0.0600780960648148
3120	12.3511952345994	7.6044448908339	0.0694076538085937	0.0634766010802469
3200	12.2400188153529	7.53148720668389	0.0718505859375	0.0667225019290124


==> data/osrange/bin128_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2475093304556	6.28145292261064	0.0406123570033482	0
5280	10.1862061516162	6.2620200503636	0.04168701171875	0
5360	10.1225496178602	6.24257879086347	0.0428292410714286	0
5440	10.0591791893548	6.2222948053198	0.0441959926060268	0
5520	9.99841884241127	6.20226263473826	0.0456107003348214	0
5600	9.94070480552249	6.1837768849936	0.0467703683035714	8.64197530864197e-06
5680	9.88123041081514	6.16326457744781	0.0478515625	0.000424942129629629
5760	9.82389052589543	6.14355088781105	0.0490003313337054	0.00590827546296297
5840	9.76599000249356	6.12423467626338	0.0502646309988839	0.0176526427469136
5920	9.70963099668316	6.1049244104433	0.0516575404575893	0.0269118730709876
6000	9.65153194428503	6.08544337230166	0.0527082170758929	0.0319712770061728


==> data/osrange/bin2048_res.txt <==
L	SNR	GMI	preBER	postBER
1600	15.2651538531533	9.50055322123299	0.0385867032137784	0
1680	15.0505837015543	9.39394380028206	0.041291670365767	0
1760	14.8510903022544	9.28873110469413	0.0440909645774148	0
1840	14.6627591320831	9.18733747587795	0.046815352006392	0
1920	14.4746892446506	9.08194342942972	0.0498074618252841	0.00132932098765432
2000	14.2949460597127	8.98071008223791	0.0525415593927557	0.0258823688271605
2080	14.1201884070425	8.88029044502031	0.0557084517045455	0.0375036651234567
2160	13.960460428416	8.78691607949435	0.0580707896839489	0.0441048032407407
2240	13.8064884910438	8.69440317695843	0.0607535622336648	0.0494483410493828
2320	13.6566293567289	8.60215427670798	0.0635334361683239	0.0541270929783951
2400	13.5080211820698	8.50863111734991	0.0661787553267045	0.0583667052469136
2480	13.3660978656498	8.41767705041506	0.0685896439985795	0.0622314332561729
2560	13.2298120698697	8.33160080503097	0.0712835138494318	0.0657268132716049
2640	13.1004647756274	8.24735041503743	0.0740203857421875	0.0690900077160495
2720	12.9735204436203	8.16386699016179	0.0763882723721591	0.0722164834104937
2800	12.852549480732	8.0841866481045	0.0789253928444602	0.0752163483796296


==> data/osrange/bin256_res.txt <==
L	SNR	GMI	preBER	postBER
3600	11.7770036452687	7.00078250357036	0.0339565277099609	0
3680	11.679841429768	6.95599583351182	0.0357666015625	0
3760	11.5857977445314	6.9115390573826	0.0373458862304688	0
3840	11.4952702868481	6.86811154184215	0.0387382507324219	0
3920	11.4112865189	6.82627139901718	0.0404262542724609	0
4000	11.3232617043487	6.78332501557447	0.0420818328857422	0
4080	11.2375429851166	6.74072118330049	0.0434780120849609	0
4160	11.1545544012116	6.69767838901782	0.0452594757080078	0
4240	11.0756922360882	6.65747558146454	0.0465984344482422	0
4320	10.9986613964663	6.61685157149135	0.0480823516845703	0.000624893904320988
4400	10.9210740489548	6.57485764983035	0.0495548248291016	0.0104246624228395
4480	10.8440256558168	6.53348074245203	0.0509891510009766	0.0250359085648149
4560	10.7677875232625	6.48975072100339	0.0528469085693359	0.0325424672067901
4640	10.6919881146367	6.4468640928612	0.0545520782470703	0.0373874903549382
4720	10.6182142332259	6.40444763321348	0.0561790466308594	0.0415233892746914
4800	10.5464934006539	6.36449413543219	0.0574626922607422	0.0447609085648147


==> data/osrange/bin4096_res.txt <==
L	SNR	GMI	preBER	postBER
800	18.3499002972906	11.1608826088074	0.0189107259114583	0
880	17.9190191711893	11.0043347873045	0.0227343241373698	0
960	17.5205213390062	10.8438029460702	0.0265668233235677	0
1040	17.1687846490881	10.6901122356127	0.0303243001302083	0
1120	16.839916562281	10.5358099876101	0.0342089335123698	0
1200	16.5331280992833	10.3804855785012	0.0380465189615885	0
1280	16.2499757000403	10.2324238110016	0.0416717529296875	0
1360	15.9819305521965	10.0856559771962	0.0456720987955729	0
1440	15.7260597367869	9.94023425101855	0.0493303934733073	0.000155516975308642
1520	15.4907545615765	9.80287098811935	0.0529276529947917	0.0253661844135802
1600	15.2582093887394	9.66333710354242	0.0561701456705729	0.0393801890432099
1680	15.05298264259	9.53583831756605	0.0597012837727865	0.047072800925926
1760	14.8507193064347	9.41080329564537	0.0630149841308594	0.0531024016203704
1840	14.656172675964	9.28692094512931	0.0663172403971354	0.0584080054012346
1920	14.4699075226985	9.16402303950037	0.0696830749511719	0.0632268518518519
2000	14.2908552832419	9.04400051688749	0.0730730692545573	0.0676848283179013


==> data/osrange/bin512_res.txt <==
L	SNR	GMI	preBER	postBER
2800	12.8080305024512	7.76951954208191	0.0375027126736111	0
2880	12.680529493294	7.70792868210779	0.0394388834635417	0
2960	12.5615754087962	7.64868342611643	0.0414598253038194	0
3040	12.4494701187837	7.58819368780029	0.0434977213541667	0
3120	12.3359313722314	7.52785788493818	0.0453219943576389	0
3200	12.2278559979476	7.46874066941837	0.0474260118272569	6.60783179012346e-05
3280	12.125646040605	7.41208378428212	0.0493028428819444	0.00540938464506173
3360	12.0261463730278	7.35642686235561	0.0511508517795139	0.0233502700617284
3440	11.9251483596112	7.29983730202419	0.0531650119357639	0.0328556616512346
3520	11.8259725889457	7.24296508812042	0.0551113552517361	0.0387494888117283
3600	11.7270209224307	7.18498322993436	0.0570848253038194	0.0434654899691357
3680	11.6334581972898	7.12939080190537	0.05877685546875	0.0470902391975309
3760	11.5377381533245	7.07178402231422	0.0606333414713542	0.0507254147376543
3840	11.4464611636485	7.01633359928713	0.0625254313151042	0.0538182870370371
3920	11.3591091573332	6.96350940782532	0.06427001953125	0.0566985243055555
4000	11.2713959163006	6.91140528014602	0.0664350721571181	0.0594420621141975


==> data/osrange/bin64_res.txt <==
L	SNR	GMI	preBER	postBER
6000	9.54142064716775	5.24823704918975	0.0333938598632812	0
6080	9.48286649158126	5.22744858503293	0.0345408121744792	0
6160	9.42830686792551	5.20727723326768	0.0353775024414062	0
6240	9.37390566985589	5.18685685779614	0.0363845825195312	0
6320	9.32008239609137	5.16636821656028	0.0374730428059896	0
6400	9.26651707183425	5.1459068206044	0.0382970174153646	0
6480	9.21661889385352	5.12602787155318	0.0396677652994792	0
6560	9.16281303499101	5.1039902729591	0.0403188069661458	0
6640	9.11388881468491	5.08413168979703	0.0415674845377604	0
6720	9.06397671366373	5.06232331688414	0.0424346923828125	0
6800	9.01575289159786	5.04252038246053	0.043609619140625	0
6880	8.96840964311335	5.02276056078543	0.0443827311197917	0
6960	8.91665768615339	5.00071897447713	0.0455602010091146	0
7040	8.86802612716975	4.97960466477025	0.046417236328125	5.64814814814815e-05
7120	8.82272763298143	4.95894430486451	0.0474777221679688	0.00107057291666667
7200	8.77607622282948	4.93659437609931	0.0485483805338542	0.00749519675925926


==> data/osrange/bin64_res_a.txt <==
L	SNR	GMI	preBER	postBER
6400	9.29891749838654	5.16207489915073	0.0379765828450521	0
6480	9.2397732179809	5.13853387335968	0.0391515096028646	0
6560	9.18424768175212	5.11634507572152	0.0403315226236979	0
6640	9.13362224216597	5.0956517817113	0.0414352416992188	0
6720	9.08037900273523	5.07341979528038	0.0424906412760417	0
6800	9.02819159321751	5.05173074930886	0.0436630249023438	0
6880	8.97588267084168	5.02876981459777	0.0445454915364583	0
6960	8.92313846332174	5.00500281566787	0.0456797281901042	0
7040	8.87371007354594	4.98400479954078	0.046783447265625	9.58719135802469e-06
7120	8.82299979024101	4.96143219468273	0.0481084187825521	0.000711805555555556
7200	8.77557440822798	4.94090111981596	0.0489451090494792	0.00540921103395063
7280	8.7293123475825	4.91992548893478	0.0499445597330729	0.0155201774691358
7360	8.68397969887666	4.89991447769194	0.050994873046875	0.0245350212191358
7440	8.63565781536235	4.87793733824685	0.0521519978841146	0.0299511188271605
7520	8.58983991268135	4.85483184428404	0.0531158447265625	0.0340456983024691
7600	8.54312776575408	4.8321827691128	0.0542526245117188	0.0374026909722222


==> data/osrange/bin8192_res.txt <==
L	SNR	GMI	preBER	postBER
80	28.6285955394066	12.9918490902412	0.000146719125600962	0
160	25.4963223487566	12.9535362996276	0.000957782451923077	0
240	23.6535865220778	12.8650786595765	0.00271841195913462	0
320	22.3530645532647	12.7277287288621	0.00558823805588942	0
400	21.3607749837513	12.5564047742562	0.00921865609975962	0
480	20.5546473260144	12.3579840004509	0.0135451096754808	0
560	19.8885610069034	12.1503251372197	0.0179525522085337	0
640	19.3000713346716	11.934175958596	0.022680429311899	0
720	18.7868451369547	11.7175598996922	0.0275702843299279	0
800	18.3343271812645	11.5078795316203	0.0324084942157452	0
880	17.9037810123697	11.2884923069214	0.0374286358173077	0
960	17.5211711093911	11.07828455482	0.0422785832331731	0
1040	17.162128751941	10.87334070746	0.0470346304086538	0
1120	16.8306445304849	10.6751282581406	0.0517484224759615	0.011547868441358
1200	16.5291018985383	10.4911318599326	0.0562239426832933	0.0381582079475309
1280	16.2419685306774	10.3075911087945	0.0607475867638221	0.048511188271605
1360	15.9651535743376	10.1254484378692	0.0652724045973558	0.056399112654321
1440	15.715298155889	9.9615447562355	0.0692725548377404	0.0626084008487655
1520	15.4832233641941	9.80573118050806	0.0732680100661058	0.0680070023148147
1600	15.2638661080489	9.65466192361415	0.0773914043719952	0.0730828607253088


==> data/osrange/bind32_res.txt <==
L	SNR	GMI	preBER	postBER
7600	8.6136187250849	4.33751014830194	0.0361846923828125	0
7680	8.5721084805323	4.32776382898148	0.0368194580078125	0
7760	8.52974365792509	4.31673143449327	0.0373809814453125	0
7840	8.48784277889875	4.30457641890087	0.0379241943359375	0
7920	8.44319934463606	4.29127792698594	0.038824462890625	0
8000	8.40057360442936	4.27990574757272	0.039410400390625	0
8080	8.36181827553262	4.26900396195218	0.040185546875	0
8160	8.31872637638833	4.2562311413812	0.0409271240234375	0
8240	8.2780764366849	4.24518725495409	0.0415069580078125	0
8320	8.24037126808366	4.23387261293424	0.042138671875	0
8400	8.19866963872286	4.22108615947403	0.0426849365234375	0
8480	8.1623470072377	4.21106464422515	0.043292236328125	0
8560	8.12474704641245	4.19857889824156	0.0440948486328125	0
8640	8.08582126225758	4.1862178344859	0.0446319580078125	0
8720	8.04408416057088	4.1737867415137	0.0453399658203125	0
8800	8.00336472655708	4.16181848833135	0.04622802734375	0
8880	7.96574833954131	4.14962476375572	0.046868896484375	6.87692901234568e-06
8960	7.92446680012348	4.13607619599684	0.047650146484375	0.000223157793209877
9040	7.88680498303098	4.12396731226176	0.0481781005859375	0.0014208236882716
9120	7.85169743796597	4.11327018073167	0.049029541015625	0.00523051697530864
9200	7.81603242090233	4.10221303632466	0.049713134765625	0.0115183545524691


==> data/qamGMI.txt <==
SNR	QAM4	QAM16	QAM64	QAM256	QAM1024	QAM4096	QAM16384	QAM65536	QAM262144	QAM1048576
-10	1.68971914090155e-05	0.024688991386634	0.030215422618983	0.031553148338773	0.03188486014578	0.031967618636042	0.031988297675828	0.031993466774443	0.031994759007841	0.031995082063613
-9	3.91880382958343e-05	0.0299601027121798	0.0369244056192808	0.0386195325849998	0.0390403976229699	0.0391454312270838	0.0391716782076518	0.0391782392389629	0.0391798794522418	0.0391802895027318
-8	8.9464580312143e-05	0.0360715984478771	0.0448494702967011	0.0469992291524461	0.0475337127607471	0.0476671470383351	0.0477004939167741	0.0477088299053101	0.0477109138566751	0.0477114348417651
-7	0.000200579816995672	0.0430306256668707	0.0540968752882057	0.0568252168267937	0.0575045639347927	0.0576742253141827	0.0577166296343557	0.0577272300244127	0.0577298800787667	0.0577305425896547
-6	0.000440520355778407	0.0507855683092474	0.0647406267822044	0.0682053064083784	0.0690693364675574	0.0692852024523744	0.0693391599886054	0.0693526488109494	0.0693560209814024	0.0693568640220804
-5	0.000945225551850837	0.0592074022632628	0.0768111310983718	0.0812124296753508	0.0823117321093038	0.0825864811613968	0.0826551634546948	0.0826723337145028	0.0826766262598898	0.0826776993948858
-4	0.00197631098409418	0.0680704720186632	0.0902870670132802	0.0958787072308302	0.0972773612396102	0.0976270524175272	0.0977144766703132	0.0977363328204442	0.0977417968634062	0.0977431628747382
-3	0.00401737502935262	0.0770310211302256	0.105092095437887	0.112195383333026	0.113974432109722	0.114419370470622	0.114530615712354	0.11455842768305	0.11456538071688	0.114567118978067
-2	0.00792781255250152	0.0856248943448205	0.121106022308941	0.130127153427293	0.132388840391476	0.132954631245131	0.133096101613137	0.133131470614832	0.133140312953269	0.133142523543327
-1	0.0151773615648755	0.0933847691367384	0.138215218653288	0.149660430540709	0.15253214091105	0.153250683047863	0.153430356572916	0.153475277322676	0.153486507658018	0.153489315251077
0	0.02816073828972	0.100182777389716	0.156389382877974	0.170872623222549	0.17450957493223	0.175419772437714	0.175647381342927	0.175704287284177	0.17571851400163	0.175722070695432
1	0.0504621415100488	0.106408470593749	0.175645826081116	0.193910802778748	0.19850215927148	0.19965147558364	0.199938896313942	0.200010757217485	0.200028722800881	0.200033214218988
2	0.0867194672330063	0.111977867559816	0.195859505367996	0.218831216105636	0.224614501164146	0.226062578639586	0.226424737228696	0.226515285557836	0.226537923182456	0.226543582622346
3	0.142010879177566	0.115373401960596	0.216719237759556	0.245517247343206	0.252789776156336	0.254611545005456	0.255067207834726	0.255181137250676	0.255209620460316	0.255216741316146
4	0.222145674151745	0.117364567289315	0.237288533252885	0.273539172258975	0.282694693439695	0.284988770502365	0.285562602544665	0.285706079969195	0.285741950536825	0.285750918254355
5	0.335876835181905	0.124392369445845	0.255027194163525	0.301729951337785	0.313373997163025	0.316287614606765	0.317016209692035	0.317198370761755	0.317243911803705	0.317255297112565
6	0.49248953147822	0.13951241519677	0.26865704300038	0.32889178785922	0.34381853464734	0.34754491886703	0.34847627615955	0.3487091020343	0.34876730768537	0.34878185904721
7	0.690100783026481	0.160309979875391	0.281018783855811	0.355155099432551	0.374100274916081	0.378829898929381	0.380011925540411	0.380307409203451	0.380381278696161	0.380399745980611
8	0.918313826128025	0.191770628538425	0.290960249779365	0.381126025368975	0.404801089602965	0.410729129785225	0.412211296872375	0.412581846318195	0.412674484130685	0.412697643611585
9	1.17839203644401	0.237057556624204	0.293139736068454	0.406289424283284	0.435847177571804	0.443258378157904	0.445111961781214	0.445575398140174	0.445691259648054	0.445720225174584
10	1.46627881823505	0.296821021724137	0.289546967381197	0.429161196873807	0.466527970950307	0.475867464069477	0.478201977631997	0.478785573926988	0.478931470910357	0.478967945024497
11	1.76633248593484	0.377144052288392	0.288607926186992	0.447303727562052	0.495811270677322	0.507716134077352	0.510685674205262	0.511427681304612	0.511613159950382	0.511659528173862
12	2.07476182402351	0.490524596409167	0.295478954135317	0.458425551086906	0.522004697735177	0.537377255223197	0.541197233519196	0.542150923912627	0.542389267121317	0.542448847994017
13	2.38910376859347	0.651771985214965	0.305373489676925	0.465730410869545	0.544647775181405	0.564323491331085	0.569207593817485	0.570426538427035	0.570731145931125	0.570807289791025
14	2.70702270701766	0.859480905671325	0.322063975257515	0.468320533647205	0.564706383806035	0.589354114867865	0.595491407544126	0.597023721903566	0.597406672685636	0.597502402360985
15	3.02780767565878	1.09992280353411	0.351255338985349	0.45904810988837	0.582059542292379	0.61285095736731	0.62052462063979	0.62244102230949	0.62291998644875	0.623039718829779
16	3.35087615424874	1.37697649637222	0.391939282660113	0.441079693688303	0.595564455672653	0.634598176242273	0.644280862109612	0.646696675500443	0.647300316361083	0.647451206977303
17	3.67577990180488	1.68595502593763	0.449472213480584	0.424944074898264	0.603543272063104	0.654297831926414	0.666639106659024	0.669711045459104	0.670478236014383	0.670669984535383
18	4.00215644400198	2.00500757053286	0.536808276096171	0.41719505411685	0.60373183902941	0.67052986390986	0.686475319078681	0.69042717415636	0.69141314667758	0.69165951776285
19	4.32971245944191	2.32997144206608	0.672806317984469	0.412509062219879	0.599712981357339	0.68279347066651	0.703224106810259	0.70827975757997	0.70954053994303	0.709855541648409
20	4.6582114827518	2.6582778349825	0.862454374687244	0.413934759060405	0.590971392798985	0.692343881488615	0.717903868882485	0.724247926658554	0.725830595109844	0.726226050796135
21	4.98746345895592	2.98746692575864	1.09038347954693	0.428414229578373	0.569417372639843	0.699301219164953	0.731152440874503	0.739063943812193	0.741038122613503	0.741531424706143
22	5.31731600193655	3.31731600511578	1.35620669311958	0.454292949354528	0.538622580889938	0.702623742703448	0.742944991795977	0.752907985905527	0.755391289175498	0.756011641419458
23	5.64764716249041	3.6476471624906	1.66226242928207	0.496470090669136	0.510131298150896	0.700941396456406	0.753266044749996	0.765933689521476	0.769083550987036	0.769869992669996
24	5.97835949780125	3.97835949780125	1.98330896220636	0.568173412470798	0.491115147927988	0.691889134867588	0.760744265605117	0.777080722739358	0.781124302610568	0.782132840055787
25	6.30937524121281	4.30937524121281	2.30990195424355	0.689759056202096	0.475946662436115	0.679066558948396	0.764722678699465	0.785634184538435	0.790800848515065	0.792088819907026
26	6.64063238901739	4.64063238901739	2.6407330611275	0.868621812161122	0.467119788018973	0.662171815827342	0.766484220884173	0.792603522446453	0.799075513774652	0.800689438405972
27	6.97208154332096	4.97208154332096	2.97209406834679	1.08902261281191	0.472115107737688	0.632517402346698	0.766201177415708	0.798670760874717	0.806722796489597	0.808731219276508
28	7.30368337320289	5.30368337320289	3.30368339700377	1.34865521613478	0.488918590265206	0.593648719307526	0.762789381480935	0.803821485514185	0.813941344120405	0.816462532984565
29	7.63540657832163	5.63540657832163	3.6354065783244	1.65210347137231	0.522088541608934	0.557545396308765	0.754981432302234	0.808115818202733	0.820955912373323	0.824147124420584
30	7.96722625883599	5.96722625883599	3.96722625883599	1.97312505343397	0.584918695500562	0.531718788247742	0.740285926146022	0.810164232094772	0.826695454182893	0.830784860223792
31	8.29912261265726	6.29912261265726	4.29912261265726	2.29980241265518	0.69841402861397	0.510418485737819	0.722195858179559	0.809157376273369	0.83030178547514	0.835522066392969
32	8.63107989561857	6.63107989561857	4.63107989561857	2.6311962606525	0.871124653893793	0.495667487105774	0.700611072813953	0.806339803318142	0.832726131938882	0.839258428000663
33	8.96308559233102	6.96308559233102	4.96308559233102	2.96310347285343	1.08718540765728	0.495250735602319	0.66648607669322	0.801902853408919	0.83465031393512	0.84276516356322
34	9.29512975556219	7.29512975556219	5.29512975556219	3.29512975556219	1.34327011105023	0.506980813944889	0.623165728334088	0.794706799208589	0.836037346557589	0.846222462823489
35	9.62720448021604	7.62720448021604	5.62720448021604	3.62720448021604	1.64498114630405	0.535135298734444	0.582811319591444	0.783533490678744	0.836968402091245	0.849873325674743
36	9.95930348469797	7.95930348469797	5.95930348469797	3.95930348469797	1.96569195397549	0.592948395459375	0.553193477093174	0.765794411360975	0.836043887015675	0.852640240504174
37	10.2914217778744	8.29142177787441	6.29142177787441	4.29142177787441	2.29218829484856	0.701708701201406	0.528578184869206	0.744847327589406	0.832340516970806	0.853561431167606
38	10.6235553942094	8.62355539420937	6.62355539420937	4.62355539420937	2.6236799440308	0.87072895792617	0.510563202422471	0.720817636552871	0.827060853348371	0.853534955975771
39	10.9557011831739	8.95570118317393	6.95570118317393	4.95570118317393	2.95572206442898	1.08419112048173	0.507156698914429	0.684453134859229	0.820422682752328	0.85324447450833
40	11.2878566418405	9.28785664184055	7.28785664184055	5.28785664184055	3.28785670032545	1.33801817533934	0.516115988070144	0.638826066995845	0.811245467445845	0.852634565577144
41	11.6200197818275	9.62001978182754	7.62001978182754	5.62001978182754	3.62001978183669	1.63847355427194	0.541467581274437	0.596163045391936	0.798348975070637	0.851795785450237
42	11.9521890235585	9.9521890235585	7.9521890235585	5.9521890235585	3.9521890235585	1.9588957323396	0.596319077957796	0.564468328974796	0.779076770297897	0.849335482810997
43	12.2843631122374	10.2843631122374	8.28436311223743	6.28436311223743	4.28436311223743	2.28519217391083	0.702067641488926	0.538112703106526	0.756645715659126	0.844246927368925
44	12.6165410510852	10.6165410510852	8.61654105108524	6.61654105108524	4.61654105108524	2.61667084508704	0.868650696493637	0.518293377316438	0.731424344440336	0.837696822111738
45	12.9487220482948	10.9487220482948	8.94872204829478	6.94872204829478	4.94872204829478	2.94874510723358	1.08041595427058	0.51320643263068	0.69404336695278	0.829939424174579
46	13.2809054748877	11.2809054748877	9.28090547488771	7.28090547488771	5.28090547488771	3.28090554576401	1.33261916944851	0.520624207944714	0.647270222231214	0.819767233138613
47	13.6130908312339	11.6130908312339	9.61309083123391	7.6130908312339	5.6130908312339	3.61309083124571	1.6320535669076	0.544336771829004	0.603339067080304	0.806035658952805
48	13.9452777204536	11.9452777204536	9.94527772045364	7.94527772045364	5.94527772045364	3.94527772045364	1.95223478024894	0.597291355745938	0.570476224520837	0.786040371319237
49	14.2774658272882	12.2774658272882	10.2774658272882	8.27746582728824	6.27746582728824	4.27746582728824	2.27834981404694	0.700904265763935	0.543210348665836	0.762855569950036
50	14.6096549013151	12.6096549013151	10.6096549013151	8.60965490131509	6.60965490131509	4.60965490131509	2.60978875345969	0.865679315337086	0.522351710146285	0.737100553786686


==> data/qamMI.txt <==
SNR	QAM4	QAM16	QAM64	QAM256	QAM1024	QAM4096	QAM16384	QAM65536	QAM262144	QAM1048576
-10	1.68971914090155e-05	7.73494416400622e-06	6.39998025400712e-06	6.10461861502709e-06	6.03295382700653e-06	6.01517041201594e-06	6.01073280800946e-06	6.00962391703042e-06	6.00934673403164e-06	6.00927744201507e-06
-9	3.91880382958343e-05	1.78561617868445e-05	1.47633885758391e-05	1.40796801018361e-05	1.39138208998524e-05	1.38726653418353e-05	1.38623956598416e-05	1.38598294458503e-05	1.38591879698391e-05	1.38590276078376e-05
-8	8.94645803111438e-05	4.05021743761225e-05	3.34523155521294e-05	3.18956303471396e-05	3.15180981681484e-05	3.14244251291285e-05	3.14010509771256e-05	3.13952101951287e-05	3.13937501661421e-05	3.13933851821269e-05
-7	0.000200579816994673	9.00050874246827e-05	7.42337530846848e-05	7.07567505716655e-05	6.99138017596357e-05	6.9704668368642e-05	6.96524846496849e-05	6.96394449386517e-05	6.9636185396682e-05	6.96353705316732e-05
-6	0.000440520355778407	0.000195338282669433	0.000160806493042454	0.000153209437337432	0.000151368526449425	0.000150911855043401	0.000150797908065436	0.000150769435109444	0.000150762317738418	0.000150760538457417
-5	0.000945225551850837	0.00041265518533079	0.00033887241567282	0.000322684361816816	0.000318764140582795	0.000317791807248835	0.000317549203451784	0.00031748858242181	0.000317473429035819	0.000317469640791823
-4	0.00197631098409318	0.000845593911779186	0.000692226224325188	0.000658694482499167	0.000650580647277188	0.000648568562904184	0.000648066558445182	0.000647941120758167	0.00064790976530521	0.000647901926711214
-3	0.00401737502935262	0.00167489640527363	0.00136575608391554	0.00129846216617857	0.00128219488079862	0.00127816186570462	0.00127715571027354	0.00127690430233962	0.00127684145853457	0.00127682574809762
-2	0.00792781255250152	0.0031955813339275	0.0025934103083175	0.00246302454568548	0.00243154347897845	0.00242374091564546	0.00242179447576851	0.00242130812787844	0.00242118655728152	0.00242115616564953
-1	0.0151773615648755	0.00585288151538044	0.00472365445334744	0.00448064333841747	0.0044220504604845	0.00440753315091447	0.00440391194344247	0.00440300714811248	0.0044027809809235	0.00440272444110246
0	0.028160738289719	0.010259009325445	0.00822804395136501	0.00779390802880098	0.00768939253406498	0.00766350683738704	0.00765705049096299	0.00765543734484098	0.00765503411706103	0.00765493331378397
1	0.0504621415100488	0.0171683051880587	0.0136750396318688	0.0129337416111288	0.0127555726001787	0.0127114626586589	0.0127004619673687	0.0126977134656887	0.0126970264446589	0.0126968546959187
2	0.0867194672330063	0.0273931406360861	0.0216569576012562	0.0204492109036563	0.0201594416214663	0.0200877331810063	0.0200698515373161	0.0200653839618363	0.0200642672450861	0.0200639880769562
3	0.142010879177566	0.0416631111514163	0.0326772951200762	0.0308003094787264	0.0303508161951163	0.0302396322357363	0.0302119099001663	0.0302049839091163	0.0302032526982463	0.0302028199134563
4	0.222145674151745	0.0604922868404154	0.0470354638677855	0.0442478876463754	0.0435817296440153	0.0434170370353553	0.0433759782010355	0.0433657206200955	0.0433631566700554	0.0433625157103754
5	0.335876835181905	0.0841537862090651	0.064759652374925	0.060787785244895	0.0598410226926152	0.0596071006337151	0.0595487913738251	0.059534224734745	0.059530583741795	0.0595296735352151
6	0.49248953147822	0.11276788927628	0.0856154271718301	0.0801559867221799	0.07885888372136	0.07853865156576	0.0784588434138001	0.0784389069499603	0.0784339238067102	0.07843267808166
7	0.690100783026481	0.146586829660621	0.109176779681111	0.101893791197701	0.100170862375451	0.0997459344419007	0.099640060676351	0.0996136145535309	0.099607004416661	0.0996053519695308
8	0.918313826128025	0.186652241660345	0.134920204855065	0.125436624395015	0.123205749521035	0.122656274096575	0.122519413070565	0.122485229440245	0.122476685507545	0.122474549647765
9	1.17839203644401	0.235301114353844	0.162306325911914	0.150194308027634	0.147365333486084	0.146669726796024	0.146496540316904	0.146453288211514	0.146442477964434	0.146439775576324
10	1.46627881823505	0.296446233943688	0.190837534737268	0.175609321260617	0.172082318122967	0.171216947988047	0.171001609073507	0.170947836764377	0.170934397583547	0.170931038031807
11	1.76633248593484	0.377098067012262	0.220124918268262	0.201192669773012	0.196855806825202	0.195794633537012	0.195530746334772	0.195464861902842	0.195448396247432	0.195444280174262
12	2.07476182402351	0.490520376130317	0.249950087389127	0.226541762486586	0.221268655092757	0.219982820914967	0.219663331885707	0.219583581852817	0.219563651970156	0.219558669975877
13	2.38910376859347	0.651771826103015	0.280372923325605	0.251345509058425	0.244991836934076	0.243449190543515	0.243066289274165	0.242970734989095	0.242946857084365	0.242940888274505
14	2.70702270701766	0.859480903462085	0.312242656219155	0.275381290106745	0.267780437915595	0.265944975367165	0.265489983011835	0.265376474435875	0.265348112221965	0.265341022601005
15	3.02780767565878	1.09992280352668	0.347810331310489	0.29850502634782	0.289464920300889	0.28729611741961	0.286759360308659	0.28662550679368	0.286592064331799	0.286583705022579
16	3.35087615424874	1.37697649637222	0.391085173065183	0.320636710768353	0.309940287537422	0.307392288837633	0.306762954181143	0.306606091768122	0.306566905499163	0.306557110763463
17	3.67577990180488	1.68595502593763	0.449357770232654	0.341774189956303	0.329154891557433	0.326175506118523	0.325441475890083	0.325258630575173	0.325212960428524	0.325201545462574
18	4.00215644400198	2.00500757053286	0.536796350182031	0.36202036998617	0.34709994394166	0.34362937668405	0.34277703461051	0.34256488092205	0.34251190037378	0.342498658848051
19	4.32971245944191	2.32997144206608	0.672805763455339	0.381645823053749	0.363800306228389	0.359769524744309	0.358783529701759	0.358538343798789	0.358477128732039	0.35846183004367
20	4.6582114827518	2.6582778349825	0.862454364741375	0.401573913701615	0.379306700907994	0.374635417168845	0.373498433977654	0.373216040306534	0.373145556506235	0.373127942702245
21	4.98746345895592	2.98746692575864	1.09038347949739	0.424068127401243	0.393687010497603	0.388283609532793	0.386975984820823	0.386651695136123	0.386570784221583	0.386550566556153
22	5.31731600193655	3.31731600511578	1.35620669311956	0.453166694127248	0.407015933389978	0.400782320807508	0.399281686741188	0.398910229988598	0.398817593556898	0.398794448628927
23	5.64764716249041	3.6476471624906	1.66226242928207	0.496313719524546	0.419392805782116	0.412207192841706	0.410487974250156	0.410063415389407	0.409957597098676	0.409931162517736
24	5.97835949780125	3.97835949780125	1.98330896220636	0.568156661980158	0.430973325931627	0.422638076231188	0.420670865741817	0.420186511008308	0.420065876280198	0.420035745797327
25	6.30937524121281	4.30937524121281	2.30990195424355	0.689758224837975	0.442024875038375	0.432156688920215	0.429907442225436	0.429355727520165	0.429218440472745	0.429184158504955
26	6.64063238901739	4.64063238901739	2.6407330611275	0.868621796078942	0.453405323957803	0.440844865159823	0.438273999239703	0.437646357190722	0.437490354326563	0.437451409790512
27	6.97208154332096	4.97208154332096	2.97209406834679	1.08902261272232	0.467289504002457	0.448780960061038	0.445844739856307	0.445131439443987	0.444954399502988	0.444910218862248
28	7.30368337320289	5.30368337320289	3.30368339700377	1.34865521613474	0.487642929483904	0.456033391911335	0.452690897702656	0.451880847924954	0.451680157157815	0.451630096571645
29	7.63540657832163	5.63540657832163	3.6354065783244	1.65210347137231	0.521908300420394	0.462680432661324	0.458880199493853	0.457960704941215	0.457733416850854	0.457676753289224
30	7.96722625883599	5.96722625883599	3.96722625883599	1.97312505343397	0.584899172017623	0.468843780446193	0.464476595832373	0.463433046632142	0.463175834942172	0.463111756109102
31	8.29912261265726	6.29912261265726	4.29912261265726	2.29980241265518	0.698413029727929	0.474738157212808	0.469540203687689	0.468355677399339	0.46806478060622	0.467992373477069
32	8.63107989561857	6.63107989561857	4.63107989561857	2.6311962606525	0.871124633892784	0.481140713498572	0.474127262065872	0.472782165023173	0.472453320320874	0.472371558058672
33	8.96308559233102	6.96308559233102	4.96308559233102	2.96310347285343	1.0871854075401	0.490136853346518	0.478287817988919	0.476761938684819	0.476390302229619	0.476298029186419
34	9.29512975556219	7.29512975556219	5.29512975556219	3.29512975556219	1.34327011105016	0.505609965754289	0.482059951362489	0.480340461103488	0.479920510389388	0.479816424823587
35	9.62720448021604	7.62720448021604	5.62720448021604	3.62720448021604	1.64498114630405	0.534939108145643	0.485489081980344	0.483559453547144	0.483084865874243	0.482967499909444
36	9.95930348469797	7.95930348469797	5.95930348469797	3.95930348469797	1.96569195397549	0.592926987805475	0.488661804597475	0.486457158943775	0.485920657278674	0.485788353487974
37	10.2914217778744	8.29142177787441	6.29142177787441	4.29142177787441	2.29218829484856	0.701707581842607	0.491750521797806	0.489068631331806	0.488461787609506	0.488312671409007
38	10.6235553942094	8.62355539420937	6.62355539420937	4.62355539420937	2.6236799440308	0.870728934959171	0.49547153530767	0.491425888659171	0.49073902808267	0.49057097483497
39	10.9557011831739	8.95570118317393	6.95570118317393	4.95570118317393	2.95572206442898	1.08419112034233	0.501841696906029	0.49355574203673	0.492780272159228	0.492590867482129
40	11.2878566418405	9.28785664184055	7.28785664184055	5.28785664184055	3.28785670032545	1.33801817533934	0.514673525800145	0.495473880905445	0.494610785429146	0.494397276608845
41	11.6200197818275	9.62001978182754	7.62001978182754	5.62001978182754	3.62001978183669	1.63847355427194	0.541258698086937	0.497203171626436	0.496253448851837	0.496012684375538
42	11.9521890235585	9.9521890235585	7.9521890235585	5.9521890235585	3.9521890235585	1.9588957323396	0.596296143618996	0.498807594565395	0.497728994538896	0.497457347430697
43	12.2843631122374	10.2843631122374	8.28436311223743	6.28436311223743	4.28436311223743	2.28519217391083	0.702066418546426	0.500432842740226	0.499056232457326	0.498749503524225
44	12.6165410510852	10.6165410510852	8.61654105108524	6.61654105108524	4.61654105108524	2.61667084508704	0.868650670848037	0.502752364924737	0.500252117799537	0.499905564667637
45	12.9487220482948	10.9487220482948	8.94872204829478	6.94872204829478	4.94872204829478	2.94874510723358	1.08041595410998	0.507730931702779	0.501329548137379	0.50094029692568
46	13.2809054748877	11.2809054748877	9.28090547488771	7.28090547488771	5.28090547488771	3.28090554576401	1.33261916944841	0.519120532332014	0.502291228020415	0.501866987371814
47	13.6130908312339	11.6130908312339	9.61309083123391	7.6130908312339	5.6130908312339	3.61309083124571	1.6320535669076	0.544116476750205	0.503146956873104	0.502697599147904
48	13.9452777204536	11.9452777204536	9.94527772045364	7.94527772045364	5.94527772045364	3.94527772045364	1.95223478024894	0.597267030873937	0.503947784715537	0.503442915952638
49	14.2774658272882	12.2774658272882	10.2774658272882	8.27746582728824	6.27746582728824	4.27746582728824	2.27834981404694	0.700902943624735	0.504823290452436	0.504112675608235
50	14.6096549013151	12.6096549013151	10.6096549013151	8.60965490131509	6.60965490131509	4.60965490131509	2.60978875345969	0.865679287020285	0.506415311592484	0.504715550789786


==> data/step0.txt <==
0.37705305574661	0.236014361026598	-0.117576084718819	0.0534655413987132	0.494629140465429	0.182548819627884	-0.0663248989376556	-0.0362168908489651
1.31029466237795	0.0899041834652327	0.0946728091505303	-0.0476887235252114	1.21562185322742	0.137592906990444	0.0514905096611928	-0.0582939597156233
1.43413808407058	1.11066426554507	-0.276982390660505	0.15494921360384	1.71112047473108	0.955715051941234	-0.120816386310869	0.123540662602334
1.61862263052078	0.00716600872887221	-0.065172966581372	-0.0499537275916303	1.68379559710215	0.0571197363205025	-0.0356412493278859	-0.0738943258580091
0.0354971611488274	0.0340627677453646	-0.142664236098825	-0.137411519521701	0.178161397247652	0.171474287267065	-0.119622741371808	0.0250685984834539
1.02161256536624	1.13941749130583	0.0391181580998735	0.128015544192308	0.98249440726637	1.01140194711352	-0.0500116947656877	0.156342834845566
2.0216756619123	1.60349190483867	0.0707954208274823	0.0877454422121984	1.95088024108481	1.51574646262647	0.0783813009991405	0.0638937827717155
1.29138614783591	1.61560897002444	0.00473656869329706	-0.00473936298169925	1.28664957914261	1.62034833300614	-0.0148489740128036	0.0395104152336856
0.194758225292477	0.578073264484516	-0.0991939745722631	-0.0110046875466643	0.29395219986474	0.58907795203118	-0.0263718697980643	0.0181312928336703
0.0913780259676283	0.7766223730269	-0.123223749662275	-0.081294977271722	0.214601775629904	0.857917350298622	-0.0893985355619758	-0.0213354850632599
0.369554509366347	1.16901741648053	0.195927068912226	-0.0650397850908259	0.173627440454121	1.23405720157135	0.0112037500669704	-0.0981542283974343
0.120770716885005	0.805251635350664	-0.0907743789009843	-0.316107266600489	0.211545095785989	1.12135890195115	-0.0148811683371236	-0.0937483280391608
0.28520182586694	0.388549617393257	-0.0607519196284772	0.0363342236850473	0.345953745495417	0.352215393708209	0.0241155514837242	-0.0417000400836762
0.741459755818029	1.15149724314783	-0.057650970965951	0.0905990830673696	0.79911072678398	1.06089816008046	-0.0169681191655633	0.106788197624725
1.02016309707731	1.56055441127218	0.171407429752039	-0.0639833838124163	0.848755667325272	1.62453779508459	0.189633920380115	-0.0978668487493237
0.891735651812178	1.164983763765	0.0974126697845275	-0.0570566814615243	0.79432298202765	1.22204044522653	0.0148280395859284	-0.0769394756427396


==> data/suntilborgGMI.txt <==
SNR	QAM2	QAM4	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024
-10	1.68971914086269e-05	0.0301406314230807	0.0386399279894863	0.042040728659185	0.0436293517097702	0.0444259924005855	0.0448376426774398	0.0450525627993205	0.0451649124528192	0.0452234904340511
-9	3.91880382961396e-05	0.0366237889615424	0.0470420703288412	0.0511874919071133	0.0531098964441026	0.0540687075323665	0.0545626260746012	0.0548201574282516	0.0549547555685561	0.0550249646504572
-8	8.94645803111438e-05	0.0441625884860435	0.0568713353249577	0.0618951999998339	0.0642047360383838	0.065349117678172	0.065936420216612	0.0662421486297649	0.0664018972717879	0.0664852699473424
-7	0.000200579816995061	0.052775195822105	0.0681986434548845	0.0742504540254501	0.0770041420336713	0.07835802568447	0.0790497169039444	0.0794090729168342	0.0795967749402837	0.0796947927456511
-6	0.000440520355778573	0.0624059144782413	0.0810286985849024	0.0882762490946135	0.0915352997090461	0.0931231484847009	0.0939300159137636	0.0943481656736568	0.0945664385887005	0.0946804715293089
-5	0.000945225551851669	0.072896324517473	0.0952801786915632	0.103916057987183	0.107748191081097	0.109595843429725	0.110528713665821	0.111010580599967	0.11126180107463	0.111393041423494
-4	0.00197631098409362	0.0839510471706027	0.110773956470005	0.121028814991939	0.125513150277848	0.12764966883874	0.128720002812258	0.12927035934314	0.129556585993444	0.129705940532172
-3	0.00401737502935262	0.0950966974509724	0.127238827323591	0.139402400618115	0.14463617592904	0.14709601011018	0.148316395483044	0.148939783494144	0.149262538297909	0.14943042386441
-2	0.00792781255250186	0.105663828322765	0.144348015048462	0.1587894973109	0.164892836514843	0.167716647928058	0.169100492485874	0.169800689494508	0.170160491515514	0.170346504816717
-1	0.0151773615648756	0.114909107670246	0.161784910431554	0.178955397252278	0.186071075836618	0.189304448788223	0.190864489060739	0.191643319202923	0.192038932900721	0.192241449057998
0	0.02816073828972	0.12236667152793	0.179281719313762	0.199713312079243	0.208006310747342	0.211695846640014	0.213440612232771	0.21429603200025	0.214723761412657	0.214939798445496
1	0.0504621415100504	0.127940930154375	0.196582567891717	0.22094116910055	0.23058999702271	0.234771685139809	0.236700735268525	0.237626159993404	0.23808040979046	0.238306278014886
2	0.0867194672330065	0.130812538751539	0.213490318453009	0.242562947534506	0.253714865355538	0.258405260943625	0.260512006315831	0.261499854020236	0.261975443409568	0.262208076327727
3	0.142010879177569	0.129020447612294	0.230017092406027	0.264381999956758	0.277150867463506	0.282368978949242	0.284653969487932	0.285701752595312	0.286196730376622	0.286435126645658
4	0.222145674151748	0.124127043962726	0.245803614066331	0.28585230296696	0.300411908890167	0.306223171202749	0.308708661076004	0.309823834514976	0.310342197168014	0.310588592506713
5	0.335876835181907	0.123602559095764	0.258933206220888	0.30595670917017	0.322630520624242	0.329196259357542	0.331929548220383	0.333136600666896	0.333689970046611	0.333949969775731
6	0.492489531478217	0.13078349476652	0.266756822465188	0.322861639965702	0.342578681920945	0.350086726611665	0.35316784086323	0.354506633586808	0.355112442868825	0.355394710109834
7	0.69010078302648	0.145690703332792	0.267984220028563	0.334654678082787	0.358758660933589	0.367495806067527	0.371052422424661	0.37256654126181	0.373245371911594	0.373559202413512
8	0.918313826128025	0.175312022550168	0.262125718041081	0.341167215981179	0.369993289323861	0.380487659877205	0.384585844144488	0.38632137465281	0.387086752378075	0.387438133125269
9	1.17839203644401	0.222193543086804	0.249245123023918	0.343326893386033	0.376520595656007	0.389109863509258	0.393868179271915	0.395832223215327	0.396690870853667	0.397079778938184
10	1.46627881823505	0.28692305342832	0.234785289005146	0.341088625187069	0.379548988885866	0.394253205914672	0.399865718835932	0.402085669432702	0.40303549611258	0.4034617269581
11	1.76633248593484	0.376671679912523	0.225384006881222	0.331928549162923	0.379773700971657	0.396678198928111	0.403233399660444	0.40581812353757	0.406881128401424	0.407347392253812
12	2.07476182402351	0.502506192135204	0.220822295183526	0.318280661578011	0.376420264795386	0.39640950683506	0.404044380893192	0.407057922381457	0.408286839386235	0.408808118282823
13	2.38910376859346	0.668924444459464	0.22914718584685	0.306095139212324	0.368612704941458	0.393665799675723	0.402641208090342	0.406132222511125	0.407547136012958	0.408142308416735
14	2.70702270701766	0.871971583576928	0.257850712616122	0.292614627835445	0.358500607262108	0.388489339149872	0.399329438419008	0.403448689346209	0.405081158494702	0.405758444115638
15	3.02780767565878	1.11504634212377	0.308135206539357	0.279269205407378	0.348261032786692	0.380815376323567	0.394173851291381	0.399093875609264	0.401024412304643	0.40180636791816
16	3.35087615424874	1.3942067678404	0.382355565524862	0.272578426051211	0.337537961733933	0.37251221437863	0.387699133138399	0.393656941018586	0.395940205167522	0.396861242874555
17	3.67577990180488	1.69259666737595	0.477811490157843	0.273182084289669	0.328487482943602	0.365281536541161	0.381457736949816	0.388343636286439	0.39105413991201	0.392126881456297
18	4.00215644400198	2.00758645762142	0.597947705063445	0.283832498905498	0.322527342950353	0.359290511021566	0.37656526764924	0.383933802445713	0.387065244131917	0.388326974261388
19	4.32971245944191	2.33172915123192	0.75034589747684	0.30579717126229	0.319283217337478	0.355113966883764	0.37273388118647	0.380476078828277	0.383799827750806	0.385239632294265
20	4.65821148275179	2.65849767154092	0.935824407326333	0.342966032444041	0.318410931563667	0.352342534831886	0.370018740557583	0.377869075278714	0.381261765779962	0.382740185745852
21	4.98746345895592	2.98750065309164	1.15592082003189	0.396937064175222	0.319249324507385	0.350117327747348	0.368064445671855	0.375818357561688	0.379171198910048	0.380627936760679
22	5.31731600193655	3.31732425647476	1.40960471066362	0.46730072886443	0.32272398871008	0.349000266390087	0.366277675480861	0.374222270234559	0.377447273779626	0.378824414746576
23	5.64764716249041	3.6476472024245	1.6910364294349	0.557567075309457	0.328941028276063	0.348244899920062	0.365400882133414	0.373068216031239	0.376296667497257	0.377576767201642
24	5.97835949780125	3.97835949781024	1.99446074720654	0.668652099800498	0.339670918552788	0.347158182329864	0.365145303833068	0.372685860892155	0.375713239447262	0.376930715620495
25	6.30937524121281	4.30937524121281	2.31509343786381	0.806547928874314	0.359824997406347	0.346971485524861	0.364375964121926	0.372715825617629	0.375632993539678	0.376697503209035
26	6.64063238901739	4.64063238901739	2.64234567011072	0.976338368388189	0.393852792315259	0.346608311782079	0.363841647606277	0.372453674056027	0.375665210553832	0.37665441353505
27	6.97208154332096	4.97208154332096	2.9722689456228	1.18187327607269	0.443632355927562	0.346963836702836	0.3630146341143	0.371935320520397	0.375268618117572	0.376318831845547
28	7.30368337320288	5.30368337320288	3.30372007857569	1.42469037390093	0.509286816569064	0.350610575776757	0.361651407383345	0.371350861909688	0.374747395868944	0.37577204594816
29	7.63540657832163	5.63540657832163	3.6354103827516	1.69649940713542	0.594523743652019	0.356486419791056	0.360993267894445	0.370694527748368	0.374465273315295	0.375462991072716
30	7.96722625883599	5.96722625883599	3.96722626929365	1.99184259344251	0.702290324482627	0.365967937246086	0.360627430331023	0.370416736721896	0.374359810533628	0.375447188521965
31	8.29912261265726	6.29912261265726	4.299122612659	2.30789639337775	0.834667020231322	0.385125215564843	0.360191062498112	0.37031280968729	0.374573321093504	0.375677771736974
32	8.63107989561857	6.63107989561857	4.63107989561857	2.63411763979029	0.99723242476516	0.418250262690226	0.360017340653219	0.369947394350927	0.374769715633512	0.3759874515008
33	8.96308559233102	6.96308559233102	4.96308559233102	2.96359918830415	1.19578339799061	0.466181478223557	0.360928640906179	0.369245948770875	0.374532331168702	0.375943096393554
34	9.29512975556219	7.29512975556219	5.29512975556219	3.2951913359559	1.43170629722484	0.529758288920151	0.364439689633658	0.368408602910224	0.374112656619884	0.375675207929069
35	9.62720448021604	7.62720448021604	5.62720448021604	3.6272178858225	1.69850571035258	0.612979058008252	0.370116179766784	0.367832779891039	0.373782966879705	0.375568572212828
36	9.95930348469797	7.95930348469797	5.95930348469797	3.95930364757445	1.98946970983332	0.71812583734169	0.379423346518299	0.367453198274051	0.373608734440603	0.375666969298731
37	10.2914217778744	8.29142177787441	6.29142177787441	4.29142177794426	2.30219435632226	0.847625938203221	0.397817604711316	0.367200795880718	0.373537368018724	0.375962945837269
38	10.6235553942094	8.62355539420937	6.62355539420937	4.62355539420937	2.62741896642517	1.00668223911324	0.429941600017772	0.367071409158587	0.37333512467532	0.376237323801304
39	10.9557011831739	8.95570118317393	6.95570118317393	4.95570118317393	2.95650955864476	1.20114898416725	0.477003681404577	0.36790234060312	0.372691112323894	0.376119575505971
40	11.2878566418405	9.28785664184054	7.28785664184054	5.28785664184054	3.28794136578928	1.43326730845286	0.539447278811821	0.371373494155637	0.371888862832543	0.375739644766693
41	11.6200197818275	9.62001978182754	7.62001978182754	5.62001978182754	3.62003976272107	1.69720142682022	0.621318297606461	0.376982073685385	0.371360931934046	0.375455404565027
42	11.9521890235585	9.9521890235585	7.9521890235585	5.9521890235585	3.95218958549076	1.98570954706343	0.725015886063371	0.386057339803928	0.370997985005411	0.375317510352858
43	12.2843631122374	10.2843631122374	8.28436311223743	6.28436311223743	4.28436311264249	2.29640625710789	0.852823790971861	0.403957875944172	0.370766177649777	0.375266815266389
44	12.6165410510852	10.6165410510852	8.61654105108524	6.61654105108524	4.61654105108526	2.6208977457179	1.00981421035729	0.435456264290918	0.370644074336754	0.375096999532717
45	12.9487220482948	10.9487220482948	8.94872204829478	6.94872204829478	4.94872204829478	2.94973433987881	1.2018804954759	0.481902101919891	0.371428025910795	0.374478728780298
46	13.2809054748877	11.2809054748877	9.28090547488771	7.28090547488771	5.28090547488771	3.28100891640171	1.43169219940476	0.543624964545065	0.374821299964861	0.373687438074617
47	13.6130908312339	11.6130908312339	9.6130908312339	7.6130908312339	5.6130908312339	3.61311477785253	1.69386932803992	0.624601238160947	0.380377273708985	0.373161548738766
48	13.9452777204536	11.9452777204536	9.94527772045364	7.94527772045364	5.94527772045364	3.94527875299185	1.98090491403674	0.727350876146884	0.389275806545021	0.372803695166491
49	14.2774658272882	12.2774658272882	10.2774658272882	8.27746582728824	6.27746582728824	4.27746582828853	2.29033434578871	0.854048960419661	0.406813584275216	0.372573486499846
50	14.6096549013151	12.6096549013151	10.6096549013151	8.60965490131509	6.60965490131509	4.60965490131515	2.61432147637445	1.00968543507227	0.437843723131088	0.372450321641434


==> data/suntilborgMI.txt <==
SNR	QAM2	QAM4	QAM8	QAM16	QAM32	QAM64	QAM128	QAM256	QAM512	QAM1024
-10	1.68971914086269e-05	6.67687093691693e-06	3.02667662255285e-06	1.32952873899139e-06	5.50115876740698e-07	2.14222474759218e-07	7.90314874654641e-08	2.7851470796314e-08	9.45003397756494e-09	3.1082979523589e-09
-9	3.91880382961396e-05	1.54004571095434e-05	6.9595041298498e-06	3.05084131155264e-06	1.26100940042728e-06	4.91058490287299e-07	1.81365680224088e-07	6.40586503564133e-08	2.18081592506802e-08	7.20496415307359e-09
-8	8.94645803111438e-05	3.48901705722604e-05	1.56987013073817e-05	6.86228937188393e-06	2.83235189926789e-06	1.10306006598226e-06	4.08078939112544e-07	1.44604106050439e-07	4.94666667905097e-08	1.64463460905484e-08
-7	0.000200579816995061	7.7405685639631e-05	3.46222634977078e-05	1.50760636443703e-05	6.21091196673085e-06	2.41943575463033e-06	8.97257124377049e-07	3.1941851719175e-07	1.10006559195241e-07	3.68956942775611e-08
-6	0.000440520355778573	0.000167617706409051	7.4379856998541e-05	3.22247738854253e-05	1.32448179096523e-05	5.16230362512804e-06	1.92116076525028e-06	6.88304036544629e-07	2.39226306875118e-07	8.11806307732255e-08
-5	0.000945225551851669	0.000353043157319155	0.000155048777966516	6.67441671545199e-05	2.73578329595403e-05	1.06744827861882e-05	3.99199939110639e-06	1.4425110710925e-06	5.07383731973565e-07	1.74788159557071e-07
-4	0.00197631098409362	0.000720639154415281	0.000312361363384028	0.000133415193542874	5.45240766734456e-05	2.13149696517978e-05	8.0243350553677e-06	2.93170855353297e-06	1.04672629613889e-06	3.67293494563103e-07
-3	0.00401737502935262	0.00142031899668638	0.000605792448367559	0.000256411920287469	0.000104493318064947	4.09773240486189e-05	1.5560662856906e-05	5.7628582572633e-06	2.09459305100523e-06	7.5094185181257e-07
-2	0.00792781255250186	0.00269306116932577	0.00112699776748559	0.000472343506721873	0.000192065657941387	7.56749987419481e-05	2.90484647446076e-05	1.09309892816212e-05	4.05425313576568e-06	1.4884760018985e-06
-1	0.0151773615648756	0.00489568037944088	0.00200546401440405	0.000832238307886923	0.000338076388832986	0.000134078679969063	5.21280459515605e-05	1.99679811554443e-05	7.56947372226868e-06	2.84958283702785e-06
0	0.02816073828972	0.00850867661495158	0.00340754778390906	0.00140143525578029	0.000569735199338339	0.00022784857396374	8.98573548564485e-05	3.50760408096562e-05	1.35987254807901e-05	5.25043664012514e-06
1	0.0504621415100504	0.0141132845836625	0.00552722062176292	0.00225711702770548	0.000920106357988448	0.000371601806158584	0.000148780160922346	5.91972245218564e-05	2.34652021515735e-05	9.28513421927235e-06
2	0.0867194672330065	0.0223335256797164	0.00857207917265734	0.00348430119935239	0.00142672962333767	0.000582414614407778	0.000236763103429904	9.59738131611765e-05	3.88570099896235e-05	1.57351128353689e-05
3	0.142010879177569	0.0337728207409551	0.0127522091992942	0.00517154147454768	0.00212959646652244	0.000878901236404772	0.000362597466287085	0.000149584141656334	6.17633675101814e-05	2.55465693843604e-05
4	0.222145674151748	0.0490292295322805	0.0182772078048832	0.00740726114237433	0.00306896283417957	0.00128009906474547	0.000535456335805984	0.00022448478815762	9.43550664429527e-05	3.97764963031566e-05
5	0.335876835181907	0.0688316044269119	0.0253600608938074	0.0102776267623392	0.00428371698370711	0.00180450720303416	0.000764365151799673	0.000325130286380038	0.000138840479393387	5.95205381772601e-05
6	0.492489531478217	0.0941899655540279	0.0342257961239234	0.0138673105632288	0.0058109627510543	0.00246959802056512	0.00105785027622662	0.000455755232571242	0.000197340037067839	8.58438813642337e-05
7	0.69010078302648	0.126453985468928	0.0451321309431072	0.0182641612514569	0.00768715431382461	0.00329199363579846	0.00142388074986144	0.000620285763167416	0.000271816897354782	0.00011973583338154
8	0.918313826128025	0.167417725468043	0.0584200632851606	0.0235682363268159	0.00995085141782948	0.00428836085124029	0.0018701461159738	0.000822411256014455	0.000364084266966991	0.00016210088251345
9	1.17839203644401	0.219409438475839	0.0746015697535198	0.0299069546706581	0.0126471623965725	0.00547700372126014	0.00240465871527595	0.00106581413688778	0.000475891276156215	0.00021378903611291
10	1.46627881823505	0.286278961106095	0.0943822323945991	0.0374623716640361	0.0158344516442934	0.00688018498820053	0.00303666087300325	0.001354541898821	0.000609078709335797	0.000275661370882752
11	1.76633248593484	0.376576525852104	0.118582723889992	0.0465128351175221	0.0195953970981813	0.00852748904417533	0.00377787665311091	0.00169351816165042	0.000765797291431003	0.000348685556140982
12	2.07476182402351	0.502496564426719	0.148245607430401	0.0574416621207892	0.0240551915941909	0.0104612293951591	0.0046443230814992	0.00208923771342295	0.00094879609558074	0.000434060951341131
13	2.38910376859346	0.668923969433152	0.185007457166613	0.0706669654378809	0.0293957993317919	0.0127451688486007	0.00565924350882696	0.00255080244644823	0.00116182373268181	0.000533384819554783
14	2.70702270701766	0.871971575084488	0.23247469196595	0.0866866545868685	0.0358290209006311	0.015471518732852	0.00685756766223289	0.00309161461174323	0.00141025471731293	0.000648895930132731
15	3.02780767565878	1.1150463420834	0.296205479078639	0.106379920628621	0.0435723394884278	0.0187476646563622	0.00828824565669706	0.00373160358947366	0.00170208223244117	0.000783868115799891
16	3.35087615424874	1.39420676784038	0.378099693520635	0.131612339100702	0.0529698180993172	0.0226801565273522	0.0100052637849402	0.00449700997511115	0.00204881583083072	0.000943150693720085
17	3.67577990180488	1.69259666737595	0.476483035227686	0.164823325067344	0.0647558622201814	0.0274367777316904	0.0120628141008083	0.0054143762643406	0.00246412382488792	0.00113324094050249
18	4.00215644400198	2.00758645762142	0.597666277135685	0.206133478297864	0.0801303179529445	0.0333808382677994	0.0145564560793519	0.00651347979435268	0.00296097027306086	0.00136086142668557
19	4.32971245944191	2.33172915123192	0.750310359375359	0.254188389178671	0.0995850654160932	0.0410984083914254	0.017692344245436	0.00785588026981543	0.0035583466174085	0.00163298564426029
20	4.65821148275179	2.65849767154092	0.935821091735627	0.311358956563994	0.122324704397346	0.0508209596495606	0.0217571019280784	0.00956482110580925	0.00429877347547691	0.00196360489849301
21	4.98746345895592	2.98750065309164	1.15592068141849	0.379851406345748	0.148711377499496	0.0621346269248617	0.0267870698557626	0.0117636490650321	0.00525231506809565	0.00238170751014533
22	5.31731600193655	3.31732425647476	1.40960470842347	0.460275517811279	0.179866743643776	0.0751958365481284	0.0325678746662819	0.014405487715714	0.00645198565405902	0.0029195333420331
23	5.64764716249041	3.6476472024245	1.69103642942526	0.555167604325671	0.21563776175207	0.0904776769814806	0.0392635971898061	0.0174141843265438	0.00784546347655102	0.00356986629761558
24	5.97835949780125	3.97835949781024	1.99446074720654	0.667995407580266	0.256878856183469	0.107793987398863	0.0470080136049509	0.0209197585214485	0.00943988671347906	0.00430923956127049
25	6.30937524121281	4.30937524121281	2.31509343786381	0.806444010731468	0.30415026071263	0.127599087311555	0.0556933280983856	0.0249012133157045	0.0112903040130838	0.00516669888924248
26	6.64063238901739	4.64063238901739	2.64234567011072	0.976326670241032	0.358774558728062	0.150160536486721	0.0656095966102956	0.0293515011968264	0.0133519157882223	0.00614035347891217
27	6.97208154332096	4.97208154332096	2.9722689456228	1.18187253240499	0.423897521507909	0.175711128388757	0.0768364774255836	0.0344359656706139	0.0156723010828177	0.00721805350190863
28	7.30368337320288	5.30368337320288	3.30372007857569	1.42469035418007	0.500619974618996	0.205629627670453	0.0894720921598253	0.0401448169762109	0.0183128108218646	0.00844363459385811
29	7.63540657832163	5.63540657832163	3.6354103827516	1.69649940695718	0.591490654798864	0.24044501280382	0.104183404894183	0.0465767793316605	0.021255667588699	0.00982277274278154
30	7.96722625883599	5.96722625883599	3.96722626929365	1.9918425934422	0.701382135954029	0.280333797325872	0.121182280290974	0.0540659822767573	0.0246004842892606	0.0113591261942378
31	8.29912261265726	6.29912261265726	4.299122612659	2.30789639337775	0.834503098107209	0.326937324253079	0.140460675336152	0.0626334518009681	0.0284876478122396	0.013128912629492
32	8.63107989561857	6.63107989561857	4.63107989561857	2.63411763979029	0.997213325487705	0.381324405336759	0.16274586887112	0.0723081893507214	0.0328811305410159	0.0151639472819625
33	8.96308559233102	6.96308559233102	4.96308559233102	2.96359918830415	1.19578191970501	0.44496104667148	0.188453524099621	0.0834554620539123	0.0378504548275309	0.0174443658737342
34	9.29512975556219	7.29512975556219	5.29512975556219	3.2951913359559	1.43170624928183	0.520127787186434	0.218034143687845	0.0962163346286591	0.0435646524084188	0.0200412743437131
35	9.62720448021604	7.62720448021604	5.62720448021604	3.6272178858225	1.6985057097856	0.609556077671291	0.252291196938497	0.110806069643029	0.0500617242632604	0.0230114902713474
36	9.95930348469797	7.95930348469797	5.95930348469797	3.95930364757445	1.98946970983178	0.717065290292528	0.291966691603086	0.127575916252885	0.0574746187725115	0.0263745984130921
37	10.2914217778744	8.29142177787441	6.29142177787441	4.29142177794426	2.30219435632226	0.847421140097866	0.338083270070737	0.146823374305033	0.0659526452804648	0.0302109793230443
38	10.6235553942094	8.62355539420937	6.62355539420937	4.62355539420937	2.62741896642517	1.00665779091652	0.391866245397017	0.168967961555479	0.0756359194325409	0.034579490050378
39	10.9557011831739	8.95570118317393	6.95570118317393	4.95570118317393	2.95650955864476	1.2011469194088	0.454894942000204	0.194472149898013	0.0867188642193977	0.0395560393284704
40	11.2878566418405	9.28785664184054	7.28785664184054	5.28785664184054	3.28794136578928	1.43326723438541	0.529222023546208	0.223903591567256	0.0994057780315742	0.0452319445610936
41	11.6200197818275	9.62001978182754	7.62001978182754	5.62001978182754	3.62003976272107	1.69720142582308	0.617645366169794	0.257929166918119	0.113947973041604	0.0517062196653022
42	11.9521890235585	9.9521890235585	7.9521890235585	5.9521890235585	3.95218958549076	1.98570954706009	0.723859716658948	0.29735673437971	0.130632466087663	0.0590968734750028
43	12.2843631122374	10.2843631122374	8.28436311223743	6.28436311223743	4.28436311264249	2.29640625710789	0.85259167222512	0.343172060774151	0.149797136274	0.0675394902349264
44	12.6165410510852	10.6165410510852	8.61654105108524	6.61654105108524	4.61654105108526	2.6208977457179	1.00978600110312	0.396601906459397	0.171839741263144	0.0771904932928944
45	12.9487220482948	10.9487220482948	8.94872204829478	6.94872204829478	4.94872204829478	2.94973433987881	1.20187800578926	0.45919926525673	0.197230070803021	0.0882315291409377
46	13.2809054748877	11.2809054748877	9.28090547488771	7.28090547488771	5.28090547488771	3.28100891640171	1.43169210479764	0.532996210987543	0.22652593725998	0.100873745591825
47	13.6130908312339	11.6130908312339	9.6130908312339	7.6130908312339	5.6130908312339	3.61311477785253	1.69386932667051	0.620754597233779	0.260393848168269	0.115363057230036
48	13.9452777204536	11.9452777204536	9.94527772045364	7.94527772045364	5.94527772045364	3.94527875299185	1.9809049140316	0.726129010297173	0.299636386097367	0.131986714704047
49	14.2774658272882	12.2774658272882	10.2774658272882	8.27746582728824	6.27746582728824	4.27746582828853	2.29033434578871	0.853797385191521	0.345232539266872	0.151081322971507
50	14.6096549013151	12.6096549013151	10.6096549013151	8.60965490131509	6.60965490131509	4.60965490131515	2.61432147637445	1.00965445248978	0.398400244971832	0.173042773603044


==> data/trans6M/6Mbin128_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2475093304556	5.96335569480511	0.0406123570033482	0
5280	10.1873345941033	5.9365931040734	0.0415845598493304	0
5360	10.12439817553	5.9064126740572	0.0427769252232143	0
5440	10.0629259531349	5.87920764782753	0.0440041678292411	0
5520	10.0006485520196	5.85037824347844	0.0451856340680804	0
5600	9.94020054549774	5.8219672163916	0.0465414864676339	0
5680	9.8792677166729	5.79199794594737	0.0479300362723214	0
5760	9.82152671991971	5.76235255521533	0.0492139543805804	0
5840	9.76079134982571	5.73273304596553	0.0505894252232143	0
5920	9.70485823992077	5.70600101592722	0.0516139439174107	0
6000	9.6478268317249	5.67769221535629	0.0526864188058036	0
6080	9.59131608127367	5.64942050197078	0.0538918631417411	3.54662698412698e-05
6160	9.53905825964305	5.62314802491963	0.0550624302455357	0.00105808531746032
6240	9.48674400106916	5.59547269281855	0.0562896728515625	0.0105563095238095
6320	9.4336957251564	5.56690403093151	0.0573272705078125	0.0319059920634921
6400	9.38118401118681	5.53981012916349	0.0586264474051339	0.0431244146825397


==> data/trans6M/6Mbin4096_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.16546087685	6.09741817160119	0.161262512207031	0
5280	10.1007539318456	6.04948875086521	0.162909189860026	0
5360	10.0328238471006	5.99968504641744	0.164400736490885	0
5440	9.96583437119085	5.9504978642033	0.166219075520833	0
5520	9.90279728337205	5.90408848825903	0.167705535888672	0
5600	9.84263145774839	5.86012487854647	0.16913096110026	0.000161711248285322
5680	9.78412703460941	5.81730181086439	0.170850118001302	0.00129243827160494
5760	9.72791110228372	5.7756651414036	0.172203063964844	0.0097710048010974
5840	9.67406783196389	5.73460126211923	0.173619588216146	0.0361600308641976
5920	9.62143310415825	5.69565689477784	0.174992879231771	0.0776323045267491
6000	9.56556097867898	5.65408990240326	0.176128387451172	0.112556121399177
6080	9.51183700417388	5.61495188884686	0.177753448486328	0.130617026748971
6160	9.46004873480156	5.57762408692938	0.179040273030599	0.137581807270233
6240	9.40667373165768	5.53809201372558	0.180413564046224	0.142313528806584
6320	9.35758482581204	5.50199208713954	0.181545257568359	0.146502520576132
6400	9.30759946763263	5.46557664012338	0.183283487955729	0.150003326474623


==> data/trans6M/6Mlin64_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.130002319075	3.14837254914365	0.162359873453776	0
5280	10.0625271288765	3.12420783698961	0.163703918457031	0
5360	9.99373835122451	3.09924632929686	0.165149688720703	0
5440	9.92846742896434	3.0756289766612	0.16671880086263	0
5520	9.86313513041793	3.0518594974642	0.168538411458333	0
5600	9.80352128652379	3.03030251512191	0.16986083984375	0
5680	9.7399587535132	3.00747584556416	0.171442667643229	0
5760	9.678590368553	2.9851935420659	0.172645568847656	0
5840	9.61918396534319	2.96369550477445	0.174171447753906	0
5920	9.5576351390967	2.9412446426218	0.175746917724609	0.000119101508916324
6000	9.49721091702651	2.91880535116947	0.177192687988281	0.000755126886145405
6080	9.44059406506342	2.89808445557708	0.178574879964193	0.00527139917695473
6160	9.38489273169389	2.8774045470573	0.179654439290365	0.0256909293552812
6240	9.32881915646038	2.85656660624297	0.181287129720052	0.0645998799725651
6320	9.27534498096395	2.83664684106659	0.182693481445312	0.106591838134431
6400	9.2199065294867	2.81614903742924	0.184037526448568	0.129130435528121


==> data/trans6M/6Mnonbin128_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2418269182855	5.95304066847432	0.0409022739955357	0
5280	10.1769932753972	5.92237459253279	0.0419856480189732	0
5360	10.1095939995716	5.89000778501871	0.0432673863002232	0
5440	10.0451271375307	5.85946363866826	0.0445883614676339	0
5520	9.98147795303669	5.82731029080802	0.0461512974330357	0
5600	9.92178600276452	5.79857551841996	0.0475180489676339	0
5680	9.86102437616454	5.76895268696284	0.0490155901227679	0
5760	9.80317730826876	5.73942545708695	0.0500531877790179	0
5840	9.74478357266061	5.71131497037978	0.0511147635323661	0
5920	9.68986026151049	5.68439170422	0.0522875104631696	0
6000	9.63293601497315	5.6550615721083	0.0533665248325893	1.81646825396825e-05
6080	9.57881750987056	5.62748898270664	0.0546482631138393	0.000363839285714286
6160	9.52726332414919	5.60052524995682	0.0558362688337054	0.00705247023809524
6240	9.47439721526917	5.57283330378431	0.0570787702287946	0.0269081646825397
6320	9.42103204779707	5.54474392444648	0.0581447056361607	0.0419569742063492
6400	9.37014380249218	5.51788666403305	0.0595070975167411	0.0467554761904762


==> data/trans6M/6Mnonlin64_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.1505663099456	3.14766402405949	0.161290486653646	0
5280	10.0838510297221	3.12378911875953	0.163037618001302	0
5360	10.0208609796703	3.10111083581721	0.164605458577474	0
5440	9.95670333070159	3.07811936508204	0.16604487101237	0
5520	9.89564553866804	3.05603439805124	0.16757329305013	0
5600	9.83664237209206	3.03445746588434	0.168956756591797	0
5680	9.77728946818013	3.01301168645493	0.170066833496094	0
5760	9.71851673802841	2.99178011228574	0.171487172444661	0
5840	9.66151222431392	2.97085916489486	0.172945658365885	0
5920	9.59926009600118	2.94896804157444	0.174367268880208	0
6000	9.54372242078013	2.92868604181641	0.175786336263021	0.000253995198902606
6080	9.48881273960545	2.90878721711438	0.177041371663411	0.00198624828532236
6160	9.43595605676851	2.88958867934079	0.17819341023763	0.011933401920439
6240	9.37865977796822	2.86852664193462	0.179878234863281	0.0425858196159122
6320	9.32627874529987	2.84917431789641	0.181076049804688	0.0849693758573388
6400	9.26961295488139	2.82854408111149	0.182628631591797	0.119038443072702


==> data/trans6M/6Mopt4D4096_res.txt <==
L	SNR	GMI	preBER	postBER
5200	9.95379693939164	6.18458309045496	0.167959849039714	0
5280	9.88983883898866	6.13770358812278	0.169345855712891	0
5360	9.82484017008202	6.09041096309998	0.170916239420573	0
5440	9.76247645672304	6.04370921311382	0.172370910644531	0
5520	9.70042510512632	5.99786700562483	0.173655192057292	0
5600	9.64149750577707	5.95443925931487	0.175161997477214	0
5680	9.58404434186601	5.91131864421482	0.176588694254557	0
5760	9.53271988678772	5.87320441053432	0.177622477213542	5.92764060356653e-05
5840	9.4755878942262	5.83093459074869	0.178918202718099	0.000595816186556927
5920	9.42542043149177	5.79349848298769	0.180086771647135	0.00661922153635117
6000	9.36968611026351	5.75170521078168	0.181351979573568	0.0283818244170096
6080	9.3161094504795	5.71234407171553	0.182542165120443	0.0669668552812071
6160	9.26567310725543	5.67509727831785	0.183792114257812	0.103909293552812
6240	9.21151199545568	5.63471594581377	0.185340881347656	0.128497427983539
6320	9.16218575002518	5.59868526894407	0.186434427897135	0.137699777091906
6400	9.11114561307754	5.56000165625844	0.18768056233724	0.143937122770919


==> data/trans6M/6Mos128_res.txt <==
L	SNR	GMI	preBER	postBER
5200	10.2098597989575	5.91682257041005	0.0429251534598214	0
5280	10.1449508459181	5.88908500677503	0.0441240583147321	0
5360	10.0805882429032	5.86006993220922	0.0452292306082589	0
5440	10.0183411874115	5.83258431169815	0.0464826311383929	0
5520	9.95301823377826	5.80316620487352	0.0476401192801339	0
5600	9.88648891805341	5.7707114600098	0.0490591866629464	0
5680	9.82242521430921	5.74095591601232	0.0503300258091518	0
5760	9.76083404488571	5.71165819133207	0.0515812465122768	0
5840	9.69749158378565	5.68017195549484	0.0530918666294643	0
5920	9.63881908648577	5.65210348718606	0.0541796003069196	0
6000	9.57949870963618	5.62275263300195	0.055419921875	0.00118875992063492
6080	9.52555382783813	5.59650868102036	0.0565948486328125	0.0101989682539683
6160	9.46984982161533	5.56757731899448	0.0580400739397321	0.0322889186507937
6240	9.4139710682978	5.53858061212347	0.0590013776506696	0.0440898809523809
6320	9.36058738877432	5.51124050179217	0.0603419712611607	0.0481137797619048
6400	9.30737015342812	5.48423101640701	0.0613359723772321	0.0508073015873016


==> data/uniMI.txt <==
SNR	MI	gap
-10	0.13739473197932	0.000108791770615013
-9	0.171318735665296	-0.000249597150898173
-8	0.2123157992997	-7.10560393048509e-05
-7	0.262559049792338	-9.43426514603551e-05
-6	0.323073451373408	0.000225871320434445
-5	0.396266779341031	0.000142381822082815
-4	0.482651824367744	0.000823128977936183
-3	0.584533173780435	0.00157075266491258
-2	0.703576025506214	0.00214302526729948
-1	0.839265688488777	0.00417813671487544
0	0.992599662902015	0.00740033709798504
1	1.16307970451787	0.0125569301745188
2	1.3499015094523	0.0202031602986863
3	1.55263306491451	0.0300492899970464
4	1.76898224235225	0.0432639489483753
5	1.99760780081524	0.059765407791555
6	2.23808496857853	0.0783712110477301
7	2.48798953031337	0.099824843248661
8	2.74722013800355	0.122567081166735
9	3.0142697867025	0.146534637210524
10	3.28860867466335	0.170822943973947
11	3.56887282673623	0.195521540306632
12	3.85504335495538	0.219541879950047
13	4.14614553407281	0.242913433290235
14	4.44162850930394	0.265391753424895
15	4.74118433833315	0.28662333501737
16	5.04430930464822	0.306566849600383
17	5.3504175053535	0.325362396451384
18	5.65951369210232	0.34264275189966
19	5.97123416448101	0.358478294960899
20	6.2852540036439	0.372957479107894
21	6.60091921845324	0.386544240502683
22	6.91846716432533	0.398848837611218
23	7.23768429715426	0.409962865336146
24	7.55835740515617	0.420002092645078
25	7.88020373435963	0.429171506853176
26	8.20314692028324	0.437485468734153
27	8.52718235047708	0.444899192843877
28	8.85212634540873	0.451557027794156
29	9.17768723335533	0.457719344966304
30	9.50409219265199	0.463134066184002
31	9.83116074188675	0.467961870770509
32	10.1587241116974	0.472355783921174
33	10.4868235783308	0.47626201400022
34	10.8153556647292	0.479774090832988
35	11.1442663874218	0.482938092794244
36	11.4735883286919	0.485715156006075
37	11.8031207930937	0.488300984780706
38	12.1330785506758	0.490476843533571
39	12.4631276673589	0.492573515815028
40	12.7935351323883	0.494321509452245
41	13.1241247248386	0.495895056988937
42	13.4548029076039	0.497386115954596
43	13.7857763472351	0.498586765002326
44	14.1167628404432	0.499778210642036
45	14.4479259874768	0.500796060817979
46	14.7791665620195	0.501738912868214
47	15.110559359211	0.502531472022904
48	15.4420284442611	0.503249276192538
49	15.7735516133474	0.503914213940835
50	16.1051582540957	0.504496647219387

